Localized model reduction for nonlinear elliptic partial differential equations: localized training, partition of unity, and adaptive enrichment

We propose a component-based (CB) parametric model order reduction (pMOR) formulation for parameterized {nonlinear} elliptic partial differential equations (PDEs). CB-pMOR is designed to deal with large-scale problems for which full-order solves are not affordable in a reasonable time frame or parameters' variations induce topology changes that prevent the application of monolithic pMOR techniques. We rely on the partition-of-unity method (PUM) to devise global approximation spaces from local reduced spaces, and on Galerkin projection to compute the global state estimate. We propose a randomized data compression algorithm based on oversampling for the construction of the components' reduced spaces: the approach exploits random boundary conditions of controlled smoothness on the oversampling boundary. We further propose an adaptive residual-based enrichment algorithm that exploits global reduced-order solves on representative systems to update the local reduced spaces. We prove exponential convergence of the enrichment procedure for linear coercive problems; we further present numerical results for a two-dimensional nonlinear diffusion problem to illustrate the many features of our proposal and demonstrate its effectiveness.

==> data/glo/err_gal.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0405699e-01
   6.0000000e+00   7.4285091e-02
   7.0000000e+00   4.2607098e-02
   8.0000000e+00   3.6204121e-02
   9.0000000e+00   3.0746876e-02
   1.0000000e+01   2.6183004e-02
   1.1000000e+01   2.3347283e-02
   1.2000000e+01   2.0363645e-02
   1.3000000e+01   1.8343971e-02
   1.4000000e+01   1.6087964e-02
   1.5000000e+01   1.4546919e-02
   1.6000000e+01   1.2960392e-02
   1.7000000e+01   1.1238555e-02
   1.8000000e+01   1.0264168e-02
   1.9000000e+01   9.4875937e-03
   2.0000000e+01   8.3481567e-03
   2.1000000e+01   7.8417744e-03
   2.2000000e+01   7.3206788e-03
   2.3000000e+01   6.6776914e-03
   2.4000000e+01   6.1214246e-03
   2.5000000e+01   5.6550587e-03
   2.6000000e+01   5.1982846e-03
   2.7000000e+01   4.9938766e-03
   2.8000000e+01   4.2268685e-03
   2.9000000e+01   3.7972103e-03
   3.0000000e+01   3.3472683e-03
   3.1000000e+01   3.1338939e-03
   3.2000000e+01   2.9434007e-03
   3.3000000e+01   2.7930841e-03
   3.4000000e+01   2.6759760e-03
   3.5000000e+01   2.5141551e-03
   3.6000000e+01   2.3168255e-03
   3.7000000e+01   2.0807417e-03
   3.8000000e+01   1.9344199e-03
   3.9000000e+01   1.8038897e-03
   4.0000000e+01   1.6853129e-03


==> data/glo/err_galL2.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   1.3745558e-02
   6.0000000e+00   7.2400481e-03
   7.0000000e+00   3.2264750e-03
   8.0000000e+00   2.6184543e-03
   9.0000000e+00   2.1837746e-03
   1.0000000e+01   1.7967189e-03
   1.1000000e+01   1.5099595e-03
   1.2000000e+01   1.2312722e-03
   1.3000000e+01   1.0834589e-03
   1.4000000e+01   9.4850888e-04
   1.5000000e+01   8.5644661e-04
   1.6000000e+01   7.2245081e-04
   1.7000000e+01   5.3682733e-04
   1.8000000e+01   4.8287729e-04
   1.9000000e+01   4.6773303e-04
   2.0000000e+01   4.0204456e-04
   2.1000000e+01   3.8403110e-04
   2.2000000e+01   3.5661280e-04
   2.3000000e+01   3.4494612e-04
   2.4000000e+01   3.0652434e-04
   2.5000000e+01   2.8711290e-04
   2.6000000e+01   2.6344136e-04
   2.7000000e+01   2.4994517e-04
   2.8000000e+01   1.8300437e-04
   2.9000000e+01   1.6660203e-04
   3.0000000e+01   1.3375015e-04
   3.1000000e+01   1.2075749e-04
   3.2000000e+01   1.0917971e-04
   3.3000000e+01   1.0071236e-04
   3.4000000e+01   9.6439031e-05
   3.5000000e+01   8.5951479e-05
   3.6000000e+01   8.0554657e-05
   3.7000000e+01   6.8263428e-05
   3.8000000e+01   6.3692773e-05
   3.9000000e+01   5.9488865e-05
   4.0000000e+01   5.5947077e-05


==> data/glo/err_proj.dat <==
   1.0000000e+00   6.1399193e-01
   2.0000000e+00   4.4481696e-01
   3.0000000e+00   1.8457336e-01
   4.0000000e+00   1.3357262e-01
   5.0000000e+00   1.0149473e-01
   6.0000000e+00   7.1970530e-02
   7.0000000e+00   4.0526171e-02
   8.0000000e+00   3.4581503e-02
   9.0000000e+00   2.9789967e-02
   1.0000000e+01   2.5423033e-02
   1.1000000e+01   2.2702482e-02
   1.2000000e+01   1.9890725e-02
   1.3000000e+01   1.7997384e-02
   1.4000000e+01   1.5803425e-02
   1.5000000e+01   1.4300383e-02
   1.6000000e+01   1.2696209e-02
   1.7000000e+01   1.0976198e-02
   1.8000000e+01   9.9303002e-03
   1.9000000e+01   9.1465151e-03
   2.0000000e+01   8.1270048e-03
   2.1000000e+01   7.6102887e-03
   2.2000000e+01   7.1101477e-03
   2.3000000e+01   6.5020124e-03
   2.4000000e+01   5.9576900e-03
   2.5000000e+01   5.5240066e-03
   2.6000000e+01   5.0903824e-03
   2.7000000e+01   4.8919559e-03
   2.8000000e+01   4.1310209e-03
   2.9000000e+01   3.7135362e-03
   3.0000000e+01   3.2639477e-03
   3.1000000e+01   3.0601692e-03
   3.2000000e+01   2.8646946e-03
   3.3000000e+01   2.7178534e-03
   3.4000000e+01   2.6025633e-03
   3.5000000e+01   2.4446943e-03
   3.6000000e+01   2.2432654e-03
   3.7000000e+01   2.0094200e-03
   3.8000000e+01   1.8749357e-03
   3.9000000e+01   1.7391259e-03
   4.0000000e+01   1.6215365e-03


==> data/glo/err_proj_075.dat <==
   1.0000000e+00   6.4578221e-01
   2.0000000e+00   4.7846930e-01
   3.0000000e+00   2.8932616e-01
   4.0000000e+00   2.2418764e-01
   5.0000000e+00   1.3952942e-01
   6.0000000e+00   1.1040248e-01
   7.0000000e+00   7.4766170e-02
   8.0000000e+00   6.3904889e-02
   9.0000000e+00   5.0547867e-02
   1.0000000e+01   3.2876053e-02
   1.1000000e+01   2.8905494e-02
   1.2000000e+01   2.5758725e-02
   1.3000000e+01   2.2937296e-02
   1.4000000e+01   2.0945780e-02
   1.5000000e+01   1.8171857e-02
   1.6000000e+01   1.6538040e-02
   1.7000000e+01   1.4743232e-02
   1.8000000e+01   1.1870676e-02
   1.9000000e+01   1.1055569e-02
   2.0000000e+01   1.0268295e-02
   2.1000000e+01   9.3933375e-03
   2.2000000e+01   8.5019374e-03
   2.3000000e+01   7.8535718e-03
   2.4000000e+01   7.1092614e-03
   2.5000000e+01   6.5452899e-03
   2.6000000e+01   5.8572952e-03
   2.7000000e+01   5.5727742e-03
   2.8000000e+01   4.8436487e-03
   2.9000000e+01   4.5249226e-03
   3.0000000e+01   4.2221396e-03
   3.1000000e+01   3.9288270e-03
   3.2000000e+01   3.4076386e-03
   3.3000000e+01   3.2323748e-03
   3.4000000e+01   3.0346398e-03
   3.5000000e+01   2.8247029e-03
   3.6000000e+01   2.6111871e-03
   3.7000000e+01   2.4963718e-03
   3.8000000e+01   2.3093810e-03
   3.9000000e+01   2.1909686e-03
   4.0000000e+01   2.0204948e-03


==> data/glo/error_indicator.dat <==
   2.9855081e-03   3.9160245e-03
   2.3505890e-03   5.2748055e-03
   2.4874896e-03   4.1939392e-03
   2.7826760e-03   4.3408212e-03
   2.4859939e-03   3.8215625e-03
   2.6924405e-03   3.9310449e-03
   2.6716759e-03   4.1389981e-03
   2.7131558e-03   3.8626999e-03
   2.4100033e-03   4.0641813e-03
   2.1169428e-03   3.5457681e-03
   2.7304455e-03   4.4867609e-03
   2.8407573e-03   4.6953072e-03
   2.0602355e-03   4.1850500e-03
   2.4028181e-03   3.6089696e-03
   1.7135109e-03   4.0707550e-03
   3.0844505e-03   4.4759188e-03
   2.6824147e-03   3.8001375e-03
   2.2787985e-03   5.1914383e-03
   2.5499334e-03   3.8496366e-03
   1.7361755e-03   4.0665943e-03
   1.1990614e-03   1.7266370e-03
   1.2696960e-03   2.7393610e-03
   1.3123203e-03   2.0722087e-03
   1.3148914e-03   2.2079504e-03
   9.8351616e-04   1.6482137e-03
   1.2935730e-03   1.6797343e-03
   1.2306664e-03   2.0955649e-03
   1.1067474e-03   1.7396151e-03
   1.1074153e-03   1.8012348e-03
   9.8001234e-04   1.4516866e-03
   1.2901944e-03   2.3438231e-03
   1.2161074e-03   1.9554321e-03
   1.0431978e-03   1.6872089e-03
   1.0714589e-03   1.5920329e-03
   7.1082063e-04   1.3247857e-03
   1.3955486e-03   2.2284534e-03
   1.0582272e-03   1.6498295e-03
   1.0207289e-03   2.1190380e-03
   1.1008611e-03   1.7754936e-03
   8.1088110e-04   1.7150125e-03
   6.4316323e-04   9.7313140e-04
   7.0971479e-04   1.6934726e-03
   6.4416901e-04   1.0510692e-03
   6.5514154e-04   1.1689977e-03
   5.5585561e-04   8.8687053e-04
   7.2362664e-04   9.9120111e-04
   6.1855916e-04   1.0659192e-03
   5.6341469e-04   9.1796864e-04
   5.6539505e-04   9.7262955e-04
   4.9853183e-04   8.3347013e-04
   6.2858148e-04   1.1682700e-03
   6.6560514e-04   1.0325282e-03
   6.2139833e-04   1.0998405e-03
   5.2427217e-04   8.7677755e-04
   3.5669513e-04   7.3014279e-04
   6.6379126e-04   1.1338797e-03
   5.2650124e-04   8.7367580e-04
   6.6686489e-04   1.5548285e-03
   5.3930910e-04   8.8054906e-04
   5.2954625e-04   1.1350608e-03


==> data/linear/proj_gauss_it1.dat <==
   1.0000000e+00   9.9997035e-01
   2.0000000e+00   9.8656077e-01
   3.0000000e+00   9.8629300e-01
   4.0000000e+00   9.5171185e-01
   5.0000000e+00   9.4938751e-01
   6.0000000e+00   8.9247879e-01
   7.0000000e+00   8.6690490e-01
   8.0000000e+00   8.0864293e-01
   9.0000000e+00   4.2583995e-01
   1.0000000e+01   3.8831228e-01
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> data/linear/proj_gauss_it15.dat <==
   1.0000000e+00   9.9998837e-01
   2.0000000e+00   9.8702317e-01
   3.0000000e+00   9.7992728e-01
   4.0000000e+00   9.5306106e-01
   5.0000000e+00   9.5221358e-01
   6.0000000e+00   9.4698466e-01
   7.0000000e+00   5.5539439e-01
   8.0000000e+00   5.5333437e-01
   9.0000000e+00   8.0605088e-02
   1.0000000e+01   7.9887348e-02
   1.1000000e+01   6.9389159e-02
   1.2000000e+01   1.9140568e-02
   1.3000000e+01   1.8468074e-02
   1.4000000e+01   1.8450509e-02
   1.5000000e+01   1.8441782e-02
   1.6000000e+01   7.4858773e-03
   1.7000000e+01   6.0545047e-03
   1.8000000e+01   5.6972875e-03
   1.9000000e+01   4.9788455e-03
   2.0000000e+01   4.2309341e-03
   2.1000000e+01   2.8029071e-03
   2.2000000e+01   2.0893947e-03
   2.3000000e+01   2.0831994e-03
   2.4000000e+01   1.7505933e-03
   2.5000000e+01   1.0058681e-03
   2.6000000e+01   6.1885979e-04
   2.7000000e+01   6.1004502e-04
   2.8000000e+01   5.8343041e-04
   2.9000000e+01   2.4787477e-04
   3.0000000e+01   2.3646082e-04
   3.1000000e+01   2.3644374e-04
   3.2000000e+01   2.0959896e-04
   3.3000000e+01   1.6813217e-04
   3.4000000e+01   1.6796778e-04
   3.5000000e+01   1.0169380e-04
   3.6000000e+01   6.3288059e-05
   3.7000000e+01   4.8965757e-05
   3.8000000e+01   4.6420942e-05
   3.9000000e+01   4.5993876e-05
   4.0000000e+01   4.5640140e-05


==> data/linear/proj_gauss_it3.dat <==
   1.0000000e+00   9.9999677e-01
   2.0000000e+00   9.9359096e-01
   3.0000000e+00   9.8872310e-01
   4.0000000e+00   9.4164458e-01
   5.0000000e+00   9.1051135e-01
   6.0000000e+00   9.0691063e-01
   7.0000000e+00   8.4575183e-01
   8.0000000e+00   3.0664261e-01
   9.0000000e+00   1.3616462e-01
   1.0000000e+01   1.3605806e-01
   1.1000000e+01   1.0557347e-01
   1.2000000e+01   3.7447515e-02
   1.3000000e+01   3.5759151e-02
   1.4000000e+01   2.9574197e-02
   1.5000000e+01   2.6243456e-02
   1.6000000e+01   2.6080378e-02
   1.7000000e+01   1.7764190e-02
   1.8000000e+01   1.0378821e-02
   1.9000000e+01   8.9854054e-03
   2.0000000e+01   6.4938918e-03
   2.1000000e+01   5.2721301e-03
   2.2000000e+01   4.7351608e-03
   2.3000000e+01   4.6958421e-03
   2.4000000e+01   3.5457639e-03
   2.5000000e+01   3.2982230e-03
   2.6000000e+01   2.1505608e-03
   2.7000000e+01   2.0240671e-03
   2.8000000e+01   1.6692739e-03
   2.9000000e+01   1.5419953e-03
   3.0000000e+01   1.3460249e-03
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> data/linear/proj_gauss_it5.dat <==
   1.0000000e+00   9.9998566e-01
   2.0000000e+00   9.8373476e-01
   3.0000000e+00   9.8042701e-01
   4.0000000e+00   9.5397311e-01
   5.0000000e+00   9.5281440e-01
   6.0000000e+00   9.3844774e-01
   7.0000000e+00   6.5162535e-01
   8.0000000e+00   5.2401595e-01
   9.0000000e+00   1.0955272e-01
   1.0000000e+01   1.0940152e-01
   1.1000000e+01   1.0475588e-01
   1.2000000e+01   3.2304872e-02
   1.3000000e+01   3.2198232e-02
   1.4000000e+01   1.7808959e-02
   1.5000000e+01   1.7603367e-02
   1.6000000e+01   1.7375380e-02
   1.7000000e+01   1.6218824e-02
   1.8000000e+01   9.5057439e-03
   1.9000000e+01   9.4991120e-03
   2.0000000e+01   6.8253514e-03
   2.1000000e+01   5.1137241e-03
   2.2000000e+01   4.6724284e-03
   2.3000000e+01   4.2433051e-03
   2.4000000e+01   3.3052650e-03
   2.5000000e+01   2.2309117e-03
   2.6000000e+01   2.0736155e-03
   2.7000000e+01   2.0695282e-03
   2.8000000e+01   8.2259347e-04
   2.9000000e+01   7.9612544e-04
   3.0000000e+01   4.6783950e-04
   3.1000000e+01   4.3662310e-04
   3.2000000e+01   3.6191970e-04
   3.3000000e+01   3.5894550e-04
   3.4000000e+01   3.1833022e-04
   3.5000000e+01   3.0630185e-04
   3.6000000e+01   3.0452880e-04
   3.7000000e+01   2.1300095e-04
   3.8000000e+01   2.0217115e-04
   3.9000000e+01   1.9719981e-04
   4.0000000e+01   1.9712217e-04


==> data/linear/proj_smooth_it1.dat <==
   1.0000000e+00   9.9992113e-01
   2.0000000e+00   9.9276543e-01
   3.0000000e+00   9.0734395e-01
   4.0000000e+00   6.8654753e-01
   5.0000000e+00   3.8316394e-01
   6.0000000e+00   2.8945052e-01
   7.0000000e+00   1.9833798e-01
   8.0000000e+00   1.9711508e-01
   9.0000000e+00   1.2189736e-01
   1.0000000e+01   1.2004086e-01
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> data/linear/proj_smooth_it3.dat <==
   1.0000000e+00   9.9994153e-01
   2.0000000e+00   9.9153887e-01
   3.0000000e+00   9.1034125e-01
   4.0000000e+00   6.4067637e-01
   5.0000000e+00   3.5537993e-01
   6.0000000e+00   3.2523003e-01
   7.0000000e+00   2.1483625e-01
   8.0000000e+00   9.7136151e-02
   9.0000000e+00   8.1097052e-02
   1.0000000e+01   3.4102520e-02
   1.1000000e+01   3.2192564e-02
   1.2000000e+01   2.4190515e-02
   1.3000000e+01   1.2893016e-02
   1.4000000e+01   1.0295270e-02
   1.5000000e+01   8.7731858e-03
   1.6000000e+01   5.3944146e-03
   1.7000000e+01   4.5415650e-03
   1.8000000e+01   3.6979398e-03
   1.9000000e+01   3.0040325e-03
   2.0000000e+01   1.9247599e-03
   2.1000000e+01   1.3388378e-03
   2.2000000e+01   1.1041588e-03
   2.3000000e+01   9.3396779e-04
   2.4000000e+01   8.9039099e-04
   2.5000000e+01   7.7425210e-04
   2.6000000e+01   6.2026234e-04
   2.7000000e+01   5.2445115e-04
   2.8000000e+01   4.2040337e-04
   2.9000000e+01   4.1367430e-04
   3.0000000e+01   4.0522553e-04
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> data/linear/proj_smooth_it5.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   9.9673875e-01
   3.0000000e+00   9.0216327e-01
   4.0000000e+00   5.7639248e-01
   5.0000000e+00   3.3494254e-01
   6.0000000e+00   3.3493334e-01
   7.0000000e+00   1.3842507e-01
   8.0000000e+00   9.3134050e-02
   9.0000000e+00   5.8199857e-02
   1.0000000e+01   4.0944347e-02
   1.1000000e+01   3.7167210e-02
   1.2000000e+01   2.0318398e-02
   1.3000000e+01   8.9168024e-03
   1.4000000e+01   6.9782227e-03
   1.5000000e+01   6.5849381e-03
   1.6000000e+01   4.9405489e-03
   1.7000000e+01   4.5430648e-03
   1.8000000e+01   4.0981474e-03
   1.9000000e+01   1.7246998e-03
   2.0000000e+01   1.7234745e-03
   2.1000000e+01   1.1831871e-03
   2.2000000e+01   1.0367358e-03
   2.3000000e+01   7.6492309e-04
   2.4000000e+01   6.7286611e-04
   2.5000000e+01   6.7230070e-04
   2.6000000e+01   5.7018327e-04
   2.7000000e+01   2.9916557e-04
   2.8000000e+01   2.6446045e-04
   2.9000000e+01   2.3429192e-04
   3.0000000e+01   1.6533707e-04
   3.1000000e+01   1.0729196e-04
   3.2000000e+01   9.8938419e-05
   3.3000000e+01   9.2462863e-05
   3.4000000e+01   5.5837801e-05
   3.5000000e+01   4.3309034e-05
   3.6000000e+01   4.1537285e-05
   3.7000000e+01   4.1338292e-05
   3.8000000e+01   3.6611387e-05
   3.9000000e+01   3.5006815e-05
   4.0000000e+01   2.5662803e-05


==> data/linear/proj_tepod.dat <==
   1.0000000e+00   9.9997748e-01
   2.0000000e+00   9.8581302e-01
   3.0000000e+00   9.8573446e-01
   4.0000000e+00   9.4690628e-01
   5.0000000e+00   9.4613578e-01
   6.0000000e+00   9.4599237e-01
   7.0000000e+00   1.2796838e-01
   8.0000000e+00   1.2272120e-01
   9.0000000e+00   8.3196956e-02
   1.0000000e+01   8.1701106e-02
   1.1000000e+01   8.1533287e-02
   1.2000000e+01   1.6101903e-02
   1.3000000e+01   1.6097818e-02
   1.4000000e+01   1.6051718e-02
   1.5000000e+01   1.4157281e-02
   1.6000000e+01   4.0487449e-03
   1.7000000e+01   3.4201853e-03
   1.8000000e+01   2.6036849e-03
   1.9000000e+01   1.7766457e-03
   2.0000000e+01   1.7743946e-03
   2.1000000e+01   1.7510619e-03
   2.2000000e+01   9.7751544e-04
   2.3000000e+01   9.5792901e-04
   2.4000000e+01   9.5792774e-04
   2.5000000e+01   6.8918504e-04
   2.6000000e+01   4.3849682e-04
   2.7000000e+01   2.3922414e-04
   2.8000000e+01   2.3858262e-04
   2.9000000e+01   2.3858109e-04
   3.0000000e+01   2.2553290e-04
   3.1000000e+01   2.2530333e-04
   3.2000000e+01   2.2403293e-04
   3.3000000e+01   4.1755125e-05
   3.4000000e+01   3.8185867e-05
   3.5000000e+01   3.7911592e-05
   3.6000000e+01   3.7891063e-05
   3.7000000e+01   3.7889026e-05
   3.8000000e+01   2.1796419e-05
   3.9000000e+01   2.1711796e-05
   4.0000000e+01   2.1465502e-05


==> data/loc/alpha05_corner.dat <==
   1.0000000e+00   4.4875419e-01
   2.0000000e+00   2.3110339e-01
   3.0000000e+00   2.2888620e-01
   4.0000000e+00   8.9225677e-02
   5.0000000e+00   8.7953177e-02
   6.0000000e+00   3.1948529e-02
   7.0000000e+00   3.0268163e-02
   8.0000000e+00   2.8130340e-02
   9.0000000e+00   2.0880861e-02
   1.0000000e+01   1.8777841e-02
   1.1000000e+01   1.6694967e-02
   1.2000000e+01   1.4302876e-02
   1.3000000e+01   1.2670499e-02
   1.4000000e+01   1.2117063e-02
   1.5000000e+01   1.1381700e-02
   1.6000000e+01   1.0188315e-02
   1.7000000e+01   1.0059739e-02
   1.8000000e+01   9.1603957e-03
   1.9000000e+01   8.4677167e-03
   2.0000000e+01   7.9469827e-03
   2.1000000e+01   5.9731809e-03
   2.2000000e+01   5.0401028e-03
   2.3000000e+01   4.9039727e-03
   2.4000000e+01   4.4335336e-03
   2.5000000e+01   4.1380305e-03
   2.6000000e+01   3.5035421e-03
   2.7000000e+01   3.0698442e-03
   2.8000000e+01   2.8796759e-03
   2.9000000e+01   2.7121056e-03
   3.0000000e+01   2.5426495e-03
   3.1000000e+01   2.1810800e-03
   3.2000000e+01   1.7754257e-03
   3.3000000e+01   1.5476110e-03
   3.4000000e+01   1.4412131e-03
   3.5000000e+01   1.2841321e-03
   3.6000000e+01   1.2094749e-03
   3.7000000e+01   1.1382197e-03
   3.8000000e+01   1.0792865e-03
   3.9000000e+01   9.9998161e-04
   4.0000000e+01   9.2695833e-04


==> data/loc/alpha05_edge.dat <==
   1.0000000e+00   3.0167134e-01
   2.0000000e+00   1.8284248e-01
   3.0000000e+00   1.2851194e-01
   4.0000000e+00   7.9931951e-02
   5.0000000e+00   5.6409428e-02
   6.0000000e+00   3.1672137e-02
   7.0000000e+00   2.4142661e-02
   8.0000000e+00   2.1724794e-02
   9.0000000e+00   1.9310241e-02
   1.0000000e+01   1.5698725e-02
   1.1000000e+01   1.4974095e-02
   1.2000000e+01   1.3781709e-02
   1.3000000e+01   1.3074971e-02
   1.4000000e+01   1.2417241e-02
   1.5000000e+01   1.1399207e-02
   1.6000000e+01   1.0795471e-02
   1.7000000e+01   1.0440118e-02
   1.8000000e+01   8.8550138e-03
   1.9000000e+01   7.7786695e-03
   2.0000000e+01   6.6476911e-03
   2.1000000e+01   6.3007619e-03
   2.2000000e+01   6.1249818e-03
   2.3000000e+01   5.4515653e-03
   2.4000000e+01   4.8909815e-03
   2.5000000e+01   4.7062448e-03
   2.6000000e+01   4.5001925e-03
   2.7000000e+01   4.3573098e-03
   2.8000000e+01   4.2334035e-03
   2.9000000e+01   3.7809372e-03
   3.0000000e+01   3.5209303e-03
   3.1000000e+01   2.8028502e-03
   3.2000000e+01   2.5169178e-03
   3.3000000e+01   2.3222802e-03
   3.4000000e+01   2.2153120e-03
   3.5000000e+01   2.0854503e-03
   3.6000000e+01   2.0037263e-03
   3.7000000e+01   1.9255707e-03
   3.8000000e+01   1.7906904e-03
   3.9000000e+01   1.7532890e-03
   4.0000000e+01   1.6933183e-03


==> data/loc/alpha05_int.dat <==
   1.0000000e+00   1.5693613e-01
   2.0000000e+00   1.0247621e-01
   3.0000000e+00   1.6505333e-02
   4.0000000e+00   1.5181219e-02
   5.0000000e+00   1.1731919e-02
   6.0000000e+00   5.9852870e-03
   7.0000000e+00   4.4443427e-03
   8.0000000e+00   2.9818309e-03
   9.0000000e+00   2.5882390e-03
   1.0000000e+01   2.5364125e-03
   1.1000000e+01   2.4834100e-03
   1.2000000e+01   2.1342558e-03
   1.3000000e+01   1.8475467e-03
   1.4000000e+01   1.7115224e-03
   1.5000000e+01   1.6396790e-03
   1.6000000e+01   1.5089086e-03
   1.7000000e+01   1.3439171e-03
   1.8000000e+01   1.1249532e-03
   1.9000000e+01   9.0209955e-04
   2.0000000e+01   6.9952139e-04
   2.1000000e+01   6.3520708e-04
   2.2000000e+01   5.9724493e-04
   2.3000000e+01   5.4725872e-04
   2.4000000e+01   5.1088468e-04
   2.5000000e+01   4.7306986e-04
   2.6000000e+01   4.3308276e-04
   2.7000000e+01   4.1726758e-04
   2.8000000e+01   3.8984465e-04
   2.9000000e+01   3.6266438e-04
   3.0000000e+01   3.4189426e-04
   3.1000000e+01   3.1833958e-04
   3.2000000e+01   2.9929397e-04
   3.3000000e+01   2.8297027e-04
   3.4000000e+01   2.6374790e-04
   3.5000000e+01   2.4726340e-04
   3.6000000e+01   2.3565070e-04
   3.7000000e+01   2.1820062e-04
   3.8000000e+01   2.1077344e-04
   3.9000000e+01   2.0259057e-04
   4.0000000e+01   1.8996666e-04


==> data/loc/alpha1_corner.dat <==
   1.0000000e+00   4.3339969e-01
   2.0000000e+00   2.3040422e-01
   3.0000000e+00   2.2825546e-01
   4.0000000e+00   1.1167926e-01
   5.0000000e+00   1.0264698e-01
   6.0000000e+00   4.1125392e-02
   7.0000000e+00   4.0038389e-02
   8.0000000e+00   3.8413040e-02
   9.0000000e+00   2.4682161e-02
   1.0000000e+01   2.3606828e-02
   1.1000000e+01   2.0494187e-02
   1.2000000e+01   1.4374839e-02
   1.3000000e+01   1.4136009e-02
   1.4000000e+01   1.3629354e-02
   1.5000000e+01   1.2349913e-02
   1.6000000e+01   1.1511389e-02
   1.7000000e+01   1.0477873e-02
   1.8000000e+01   9.9243877e-03
   1.9000000e+01   9.4026535e-03
   2.0000000e+01   9.1644754e-03
   2.1000000e+01   8.8958781e-03
   2.2000000e+01   7.0095181e-03
   2.3000000e+01   6.7030214e-03
   2.4000000e+01   5.5220876e-03
   2.5000000e+01   5.2684865e-03
   2.6000000e+01   3.9537756e-03
   2.7000000e+01   3.7751295e-03
   2.8000000e+01   3.4083641e-03
   2.9000000e+01   3.0412557e-03
   3.0000000e+01   2.8220855e-03
   3.1000000e+01   2.7258661e-03
   3.2000000e+01   2.1373946e-03
   3.3000000e+01   1.8513835e-03
   3.4000000e+01   1.7446726e-03
   3.5000000e+01   1.6586805e-03
   3.6000000e+01   1.6191104e-03
   3.7000000e+01   1.4918126e-03
   3.8000000e+01   1.3864881e-03
   3.9000000e+01   1.2382017e-03
   4.0000000e+01   1.1223448e-03


==> data/loc/alpha1_edge.dat <==
   1.0000000e+00   3.1470205e-01
   2.0000000e+00   1.8408808e-01
   3.0000000e+00   1.3494340e-01
   4.0000000e+00   9.0327630e-02
   5.0000000e+00   6.1919334e-02
   6.0000000e+00   3.2524967e-02
   7.0000000e+00   2.5732264e-02
   8.0000000e+00   2.3435028e-02
   9.0000000e+00   1.8939455e-02
   1.0000000e+01   1.6614392e-02
   1.1000000e+01   1.5833349e-02
   1.2000000e+01   1.4231968e-02
   1.3000000e+01   1.3291417e-02
   1.4000000e+01   1.2874149e-02
   1.5000000e+01   1.1548909e-02
   1.6000000e+01   1.1107750e-02
   1.7000000e+01   9.3306817e-03
   1.8000000e+01   8.3951476e-03
   1.9000000e+01   7.3697390e-03
   2.0000000e+01   6.0536092e-03
   2.1000000e+01   5.8499235e-03
   2.2000000e+01   4.9842848e-03
   2.3000000e+01   4.7569617e-03
   2.4000000e+01   4.4855821e-03
   2.5000000e+01   4.2061902e-03
   2.6000000e+01   4.0645575e-03
   2.7000000e+01   3.8565894e-03
   2.8000000e+01   3.2141386e-03
   2.9000000e+01   2.7091020e-03
   3.0000000e+01   2.5989300e-03
   3.1000000e+01   2.2386534e-03
   3.2000000e+01   2.0224806e-03
   3.3000000e+01   1.9225123e-03
   3.4000000e+01   1.7617473e-03
   3.5000000e+01   1.6634744e-03
   3.6000000e+01   1.5508988e-03
   3.7000000e+01   1.4149953e-03
   3.8000000e+01   1.3488253e-03
   3.9000000e+01   1.2457532e-03
   4.0000000e+01   1.1844712e-03


==> data/loc/alpha1_int.dat <==
   1.0000000e+00   1.5694278e-01
   2.0000000e+00   1.0078827e-01
   3.0000000e+00   1.6971798e-02
   4.0000000e+00   1.5480405e-02
   5.0000000e+00   1.0976664e-02
   6.0000000e+00   4.1953739e-03
   7.0000000e+00   3.4783757e-03
   8.0000000e+00   2.6115847e-03
   9.0000000e+00   2.2991374e-03
   1.0000000e+01   2.2430655e-03
   1.1000000e+01   2.0615499e-03
   1.2000000e+01   1.8639379e-03
   1.3000000e+01   1.7810830e-03
   1.4000000e+01   1.7346016e-03
   1.5000000e+01   1.5083296e-03
   1.6000000e+01   1.4621747e-03
   1.7000000e+01   1.3134527e-03
   1.8000000e+01   9.4558369e-04
   1.9000000e+01   6.4928249e-04
   2.0000000e+01   5.9746615e-04
   2.1000000e+01   5.4924977e-04
   2.2000000e+01   5.0683263e-04
   2.3000000e+01   4.8602219e-04
   2.4000000e+01   4.6257763e-04
   2.5000000e+01   4.2445814e-04
   2.6000000e+01   3.9734263e-04
   2.7000000e+01   3.7294373e-04
   2.8000000e+01   3.5374940e-04
   2.9000000e+01   3.3976687e-04
   3.0000000e+01   3.1267159e-04
   3.1000000e+01   2.9784827e-04
   3.2000000e+01   2.8443185e-04
   3.3000000e+01   2.6741163e-04
   3.4000000e+01   2.4941465e-04
   3.5000000e+01   2.3662721e-04
   3.6000000e+01   2.2736358e-04
   3.7000000e+01   2.0334989e-04
   3.8000000e+01   1.9123028e-04
   3.9000000e+01   1.7930814e-04
   4.0000000e+01   1.6999900e-04


==> data/loc/alpha2_corner.dat <==
   1.0000000e+00   4.3391506e-01
   2.0000000e+00   2.3625688e-01
   3.0000000e+00   2.3421714e-01
   4.0000000e+00   1.1268512e-01
   5.0000000e+00   1.0402707e-01
   6.0000000e+00   4.2227910e-02
   7.0000000e+00   4.1032492e-02
   8.0000000e+00   3.9165514e-02
   9.0000000e+00   2.3914671e-02
   1.0000000e+01   2.2917560e-02
   1.1000000e+01   1.6821780e-02
   1.2000000e+01   1.4974665e-02
   1.3000000e+01   1.4584866e-02
   1.4000000e+01   1.4339859e-02
   1.5000000e+01   1.2581903e-02
   1.6000000e+01   1.1986956e-02
   1.7000000e+01   1.1431048e-02
   1.8000000e+01   1.0408786e-02
   1.9000000e+01   1.0145525e-02
   2.0000000e+01   9.0197363e-03
   2.1000000e+01   7.8489009e-03
   2.2000000e+01   7.5227550e-03
   2.3000000e+01   7.4011455e-03
   2.4000000e+01   5.6252349e-03
   2.5000000e+01   5.5220573e-03
   2.6000000e+01   5.2729463e-03
   2.7000000e+01   5.1338065e-03
   2.8000000e+01   3.9393566e-03
   2.9000000e+01   3.6671377e-03
   3.0000000e+01   3.4038304e-03
   3.1000000e+01   2.9210492e-03
   3.2000000e+01   2.3428726e-03
   3.3000000e+01   2.1792983e-03
   3.4000000e+01   2.0461553e-03
   3.5000000e+01   1.9572633e-03
   3.6000000e+01   1.8787007e-03
   3.7000000e+01   1.6621654e-03
   3.8000000e+01   1.4804118e-03
   3.9000000e+01   1.3313579e-03
   4.0000000e+01   1.1986690e-03


==> data/loc/alpha2_edge.dat <==
   1.0000000e+00   3.1815892e-01
   2.0000000e+00   2.0561660e-01
   3.0000000e+00   1.4508321e-01
   4.0000000e+00   8.3371781e-02
   5.0000000e+00   6.6188471e-02
   6.0000000e+00   5.0205449e-02
   7.0000000e+00   2.5977115e-02
   8.0000000e+00   2.3183698e-02
   9.0000000e+00   2.1304619e-02
   1.0000000e+01   1.6109788e-02
   1.1000000e+01   1.4960303e-02
   1.2000000e+01   1.3934293e-02
   1.3000000e+01   1.3062694e-02
   1.4000000e+01   1.2592097e-02
   1.5000000e+01   1.1156456e-02
   1.6000000e+01   9.8657377e-03
   1.7000000e+01   8.3731347e-03
   1.8000000e+01   8.1606928e-03
   1.9000000e+01   7.7511944e-03
   2.0000000e+01   6.6390314e-03
   2.1000000e+01   6.0849024e-03
   2.2000000e+01   5.2898742e-03
   2.3000000e+01   4.7418259e-03
   2.4000000e+01   4.2643499e-03
   2.5000000e+01   3.9596731e-03
   2.6000000e+01   3.6259163e-03
   2.7000000e+01   3.1461011e-03
   2.8000000e+01   2.9231112e-03
   2.9000000e+01   2.6787152e-03
   3.0000000e+01   2.4645801e-03
   3.1000000e+01   2.1470583e-03
   3.2000000e+01   2.0444318e-03
   3.3000000e+01   1.9780486e-03
   3.4000000e+01   1.8678493e-03
   3.5000000e+01   1.7884248e-03
   3.6000000e+01   1.6522246e-03
   3.7000000e+01   1.5542241e-03
   3.8000000e+01   1.4395273e-03
   3.9000000e+01   1.3033604e-03
   4.0000000e+01   1.1943802e-03


==> data/loc/alpha2_int.dat <==
   1.0000000e+00   1.5681097e-01
   2.0000000e+00   1.0208588e-01
   3.0000000e+00   1.5711100e-02
   4.0000000e+00   1.4308819e-02
   5.0000000e+00   9.0885537e-03
   6.0000000e+00   4.0228164e-03
   7.0000000e+00   3.2858964e-03
   8.0000000e+00   2.4184865e-03
   9.0000000e+00   2.2111082e-03
   1.0000000e+01   2.0839087e-03
   1.1000000e+01   1.9067213e-03
   1.2000000e+01   1.7770968e-03
   1.3000000e+01   1.5431126e-03
   1.4000000e+01   1.3199659e-03
   1.5000000e+01   1.1283014e-03
   1.6000000e+01   9.5140416e-04
   1.7000000e+01   7.2095839e-04
   1.8000000e+01   6.6592386e-04
   1.9000000e+01   6.1557433e-04
   2.0000000e+01   5.7454413e-04
   2.1000000e+01   5.3800183e-04
   2.2000000e+01   5.1672233e-04
   2.3000000e+01   4.8936151e-04
   2.4000000e+01   4.4952018e-04
   2.5000000e+01   4.1594825e-04
   2.6000000e+01   3.9391536e-04
   2.7000000e+01   3.6864361e-04
   2.8000000e+01   3.5728408e-04
   2.9000000e+01   3.3480250e-04
   3.0000000e+01   3.1066478e-04
   3.1000000e+01   2.8807139e-04
   3.2000000e+01   2.7523488e-04
   3.3000000e+01   2.5108120e-04
   3.4000000e+01   2.3840099e-04
   3.5000000e+01   2.1939523e-04
   3.6000000e+01   2.0699077e-04
   3.7000000e+01   1.8844578e-04
   3.8000000e+01   1.7332623e-04
   3.9000000e+01   1.6014702e-04
   4.0000000e+01   1.4993779e-04


==> data/loc/gaussian_corner.dat <==
   1.0000000e+00   4.3517920e-01
   2.0000000e+00   3.0053538e-01
   3.0000000e+00   2.9974858e-01
   4.0000000e+00   2.3371928e-01
   5.0000000e+00   2.2924504e-01
   6.0000000e+00   1.4093293e-01
   7.0000000e+00   1.3276025e-01
   8.0000000e+00   1.2752062e-01
   9.0000000e+00   1.1358180e-01
   1.0000000e+01   8.6782243e-02
   1.1000000e+01   8.0389152e-02
   1.2000000e+01   7.9990852e-02
   1.3000000e+01   7.9546807e-02
   1.4000000e+01   6.1121063e-02
   1.5000000e+01   5.8615227e-02
   1.6000000e+01   5.5485715e-02
   1.7000000e+01   5.0374065e-02
   1.8000000e+01   4.2650740e-02
   1.9000000e+01   4.0970092e-02
   2.0000000e+01   3.2369531e-02
   2.1000000e+01   2.9172771e-02
   2.2000000e+01   2.4958584e-02
   2.3000000e+01   2.4321564e-02
   2.4000000e+01   2.2537268e-02
   2.5000000e+01   2.1920119e-02
   2.6000000e+01   2.0236939e-02
   2.7000000e+01   1.9158722e-02
   2.8000000e+01   1.9021936e-02
   2.9000000e+01   1.8883197e-02
   3.0000000e+01   1.8497000e-02
   3.1000000e+01   1.8091112e-02
   3.2000000e+01   1.7789520e-02
   3.3000000e+01   1.6371374e-02
   3.4000000e+01   1.3366504e-02
   3.5000000e+01   1.2466736e-02
   3.6000000e+01   1.2191602e-02
   3.7000000e+01   1.1598493e-02
   3.8000000e+01   1.1373811e-02
   3.9000000e+01   9.3762245e-03
   4.0000000e+01   9.1938453e-03


==> data/loc/gaussian_edge.dat <==
   1.0000000e+00   3.6954342e-01
   2.0000000e+00   2.7283844e-01
   3.0000000e+00   2.4864706e-01
   4.0000000e+00   1.7077845e-01
   5.0000000e+00   1.3795513e-01
   6.0000000e+00   1.1021985e-01
   7.0000000e+00   7.0797079e-02
   8.0000000e+00   6.8125988e-02
   9.0000000e+00   6.6858187e-02
   1.0000000e+01   6.5040139e-02
   1.1000000e+01   5.7329314e-02
   1.2000000e+01   5.0362874e-02
   1.3000000e+01   4.5439985e-02
   1.4000000e+01   4.3186476e-02
   1.5000000e+01   3.8726855e-02
   1.6000000e+01   3.8480752e-02
   1.7000000e+01   3.6293838e-02
   1.8000000e+01   3.5001126e-02
   1.9000000e+01   3.3637346e-02
   2.0000000e+01   3.2368762e-02
   2.1000000e+01   2.8253522e-02
   2.2000000e+01   2.7870724e-02
   2.3000000e+01   2.7148954e-02
   2.4000000e+01   2.6145719e-02
   2.5000000e+01   2.2922658e-02
   2.6000000e+01   2.1728093e-02
   2.7000000e+01   1.7863655e-02
   2.8000000e+01   1.7785779e-02
   2.9000000e+01   1.6647300e-02
   3.0000000e+01   1.6291886e-02
   3.1000000e+01   1.3940975e-02
   3.2000000e+01   1.2856609e-02
   3.3000000e+01   1.2164735e-02
   3.4000000e+01   1.2074584e-02
   3.5000000e+01   1.1309400e-02
   3.6000000e+01   1.0888912e-02
   3.7000000e+01   1.0265716e-02
   3.8000000e+01   9.1746462e-03
   3.9000000e+01   8.8946664e-03
   4.0000000e+01   8.8090744e-03


==> data/loc/gaussian_int.dat <==
   1.0000000e+00   1.5688834e-01
   2.0000000e+00   1.0304031e-01
   3.0000000e+00   2.0687235e-02
   4.0000000e+00   1.9114144e-02
   5.0000000e+00   1.6346535e-02
   6.0000000e+00   1.1801569e-02
   7.0000000e+00   8.3011739e-03
   8.0000000e+00   2.9937146e-03
   9.0000000e+00   2.4922606e-03
   1.0000000e+01   2.4172945e-03
   1.1000000e+01   2.3425714e-03
   1.2000000e+01   2.2910718e-03
   1.3000000e+01   2.1941046e-03
   1.4000000e+01   1.9338045e-03
   1.5000000e+01   1.6458040e-03
   1.6000000e+01   1.5006355e-03
   1.7000000e+01   1.3308915e-03
   1.8000000e+01   1.2837247e-03
   1.9000000e+01   1.2069448e-03
   2.0000000e+01   1.0353259e-03
   2.1000000e+01   9.2844629e-04
   2.2000000e+01   7.7951693e-04
   2.3000000e+01   7.2190504e-04
   2.4000000e+01   6.7732853e-04
   2.5000000e+01   6.4957769e-04
   2.6000000e+01   5.8554215e-04
   2.7000000e+01   5.2414444e-04
   2.8000000e+01   4.7610020e-04
   2.9000000e+01   4.1147237e-04
   3.0000000e+01   3.8024844e-04
   3.1000000e+01   3.5831230e-04
   3.2000000e+01   3.1677906e-04
   3.3000000e+01   2.9267848e-04
   3.4000000e+01   2.7508457e-04
   3.5000000e+01   2.6143836e-04
   3.6000000e+01   2.4244867e-04
   3.7000000e+01   2.2633155e-04
   3.8000000e+01   2.2013978e-04
   3.9000000e+01   2.1151920e-04
   4.0000000e+01   2.0176201e-04


==> data/loc/opt_corner.dat <==
   1.0000000e+00   3.2322639e-01
   2.0000000e+00   1.5503835e-01
   3.0000000e+00   7.4112601e-02
   4.0000000e+00   4.6921995e-02
   5.0000000e+00   2.3218319e-02
   6.0000000e+00   1.6791044e-02
   7.0000000e+00   1.2240331e-02
   8.0000000e+00   1.1642679e-02
   9.0000000e+00   1.0277908e-02
   1.0000000e+01   8.3012576e-03
   1.1000000e+01   6.8076099e-03
   1.2000000e+01   5.0451508e-03
   1.3000000e+01   4.0815364e-03
   1.4000000e+01   3.4947398e-03
   1.5000000e+01   2.8942030e-03
   1.6000000e+01   2.6021288e-03
   1.7000000e+01   2.3447209e-03
   1.8000000e+01   2.0265417e-03
   1.9000000e+01   1.9083785e-03
   2.0000000e+01   1.6291244e-03
   2.1000000e+01   1.5480043e-03
   2.2000000e+01   1.3942357e-03
   2.3000000e+01   1.3566185e-03
   2.4000000e+01   1.2901150e-03
   2.5000000e+01   1.2613597e-03
   2.6000000e+01   1.2295358e-03
   2.7000000e+01   1.2003096e-03
   2.8000000e+01   1.1762210e-03
   2.9000000e+01   1.1591343e-03
   3.0000000e+01   1.1382029e-03
   3.1000000e+01   1.1284325e-03
   3.2000000e+01   1.1174043e-03
   3.3000000e+01   1.1022943e-03
   3.4000000e+01   1.0910987e-03
   3.5000000e+01   1.0835362e-03
   3.6000000e+01   1.0755140e-03
   3.7000000e+01   1.0669276e-03
   3.8000000e+01   1.0611056e-03
   3.9000000e+01   1.0514558e-03
   4.0000000e+01   1.0494474e-03


==> data/loc/opt_edge.dat <==
   1.0000000e+00   2.3084385e-01
   2.0000000e+00   1.4973015e-01
   3.0000000e+00   7.9312772e-02
   4.0000000e+00   5.3329480e-02
   5.0000000e+00   3.3517777e-02
   6.0000000e+00   2.8583820e-02
   7.0000000e+00   1.8320459e-02
   8.0000000e+00   1.2740029e-02
   9.0000000e+00   1.0030590e-02
   1.0000000e+01   8.2409188e-03
   1.1000000e+01   7.6224171e-03
   1.2000000e+01   6.9154933e-03
   1.3000000e+01   6.6500918e-03
   1.4000000e+01   6.0434002e-03
   1.5000000e+01   4.5894090e-03
   1.6000000e+01   4.0540272e-03
   1.7000000e+01   3.5070097e-03
   1.8000000e+01   3.2286218e-03
   1.9000000e+01   3.0257228e-03
   2.0000000e+01   2.7432254e-03
   2.1000000e+01   2.4802932e-03
   2.2000000e+01   2.3022294e-03
   2.3000000e+01   2.1361439e-03
   2.4000000e+01   1.9332776e-03
   2.5000000e+01   1.6961716e-03
   2.6000000e+01   1.5206956e-03
   2.7000000e+01   1.3464626e-03
   2.8000000e+01   1.2138340e-03
   2.9000000e+01   1.1551830e-03
   3.0000000e+01   1.0818038e-03
   3.1000000e+01   9.7210509e-04
   3.2000000e+01   8.6222932e-04
   3.3000000e+01   8.0031800e-04
   3.4000000e+01   7.4189788e-04
   3.5000000e+01   6.7415758e-04
   3.6000000e+01   6.2730769e-04
   3.7000000e+01   5.5049065e-04
   3.8000000e+01   4.9778825e-04
   3.9000000e+01   4.5044138e-04
   4.0000000e+01   4.1886736e-04


==> data/loc/opt_int.dat <==
   1.0000000e+00   1.5740926e-01
   2.0000000e+00   1.0229041e-01
   3.0000000e+00   1.5873460e-02
   4.0000000e+00   1.4212201e-02
   5.0000000e+00   1.0707613e-02
   6.0000000e+00   3.7954872e-03
   7.0000000e+00   3.1404198e-03
   8.0000000e+00   2.3472217e-03
   9.0000000e+00   2.1398518e-03
   1.0000000e+01   1.9406956e-03
   1.1000000e+01   1.6848816e-03
   1.2000000e+01   1.4558205e-03
   1.3000000e+01   1.1978749e-03
   1.4000000e+01   9.6887222e-04
   1.5000000e+01   6.8924860e-04
   1.6000000e+01   5.4855074e-04
   1.7000000e+01   5.0676765e-04
   1.8000000e+01   4.8835713e-04
   1.9000000e+01   4.3941837e-04
   2.0000000e+01   3.9388090e-04
   2.1000000e+01   3.7004448e-04
   2.2000000e+01   3.3800105e-04
   2.3000000e+01   3.0968505e-04
   2.4000000e+01   2.8124088e-04
   2.5000000e+01   2.6164946e-04
   2.6000000e+01   2.4037511e-04
   2.7000000e+01   2.2179127e-04
   2.8000000e+01   2.0361282e-04
   2.9000000e+01   1.8446362e-04
   3.0000000e+01   1.7047772e-04
   3.1000000e+01   1.5531885e-04
   3.2000000e+01   1.4047747e-04
   3.3000000e+01   1.2593130e-04
   3.4000000e+01   1.0996188e-04
   3.5000000e+01   9.6634105e-05
   3.6000000e+01   8.8456630e-05
   3.7000000e+01   7.9918806e-05
   3.8000000e+01   6.8848470e-05
   3.9000000e+01   6.3127725e-05
   4.0000000e+01   5.7273785e-05


==> data/old_stuff/glo/err_gal.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   1.4653651e-01
   6.0000000e+00   1.0470205e-01
   7.0000000e+00   5.0414414e-02
   8.0000000e+00   4.2268732e-02
   9.0000000e+00   3.4407837e-02
   1.0000000e+01   2.6560454e-02
   1.1000000e+01   2.5231619e-02
   1.2000000e+01   2.4146802e-02
   1.3000000e+01   1.9066211e-02
   1.4000000e+01   1.7914727e-02
   1.5000000e+01   1.7161575e-02
   1.6000000e+01   1.5758815e-02
   1.7000000e+01   1.4492818e-02
   1.8000000e+01   1.1884793e-02
   1.9000000e+01   1.1167321e-02
   2.0000000e+01   1.0252307e-02
   2.1000000e+01   9.6125486e-03
   2.2000000e+01   8.3870627e-03
   2.3000000e+01   7.8131924e-03
   2.4000000e+01   7.0154769e-03
   2.5000000e+01   6.5304758e-03
   2.6000000e+01   5.8962823e-03
   2.7000000e+01   5.2557912e-03
   2.8000000e+01   5.0403529e-03
   2.9000000e+01   4.4805075e-03
   3.0000000e+01   4.2081674e-03
   3.1000000e+01   3.8429172e-03
   3.2000000e+01   3.6680839e-03
   3.3000000e+01   3.3651850e-03
   3.4000000e+01   2.8519858e-03
   3.5000000e+01   2.7050088e-03
   3.6000000e+01   2.4905575e-03
   3.7000000e+01   2.3737383e-03
   3.8000000e+01   2.2158543e-03
   3.9000000e+01   2.0832690e-03
   4.0000000e+01   1.9329212e-03


==> data/old_stuff/glo/err_galL2.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   1.9789437e-02
   6.0000000e+00   1.5278606e-02
   7.0000000e+00   3.8657265e-03
   8.0000000e+00   3.1839910e-03
   9.0000000e+00   2.5053108e-03
   1.0000000e+01   1.7849657e-03
   1.1000000e+01   1.6446926e-03
   1.2000000e+01   1.5464460e-03
   1.3000000e+01   1.1494806e-03
   1.4000000e+01   1.0714103e-03
   1.5000000e+01   1.0294456e-03
   1.6000000e+01   9.0110136e-04
   1.7000000e+01   8.6046002e-04
   1.8000000e+01   6.9794256e-04
   1.9000000e+01   6.6609751e-04
   2.0000000e+01   6.1527833e-04
   2.1000000e+01   5.6631733e-04
   2.2000000e+01   4.5760557e-04
   2.3000000e+01   4.1431687e-04
   2.4000000e+01   3.7380665e-04
   2.5000000e+01   3.2407571e-04
   2.6000000e+01   2.9274716e-04
   2.7000000e+01   2.4914919e-04
   2.8000000e+01   2.4019962e-04
   2.9000000e+01   2.0189877e-04
   3.0000000e+01   1.8966059e-04
   3.1000000e+01   1.6396895e-04
   3.2000000e+01   1.5813867e-04
   3.3000000e+01   1.3590410e-04
   3.4000000e+01   1.0901212e-04
   3.5000000e+01   1.0202658e-04
   3.6000000e+01   9.4050997e-05
   3.7000000e+01   8.9884905e-05
   3.8000000e+01   8.4391846e-05
   3.9000000e+01   8.1647964e-05
   4.0000000e+01   7.3470728e-05


==> data/old_stuff/glo/err_proj.dat <==
   1.0000000e+00   9.0931127e-01
   2.0000000e+00   5.2178983e-01
   3.0000000e+00   3.8617207e-01
   4.0000000e+00   1.6515814e-01
   5.0000000e+00   1.4230364e-01
   6.0000000e+00   1.0080098e-01
   7.0000000e+00   4.8098654e-02
   8.0000000e+00   4.0680576e-02
   9.0000000e+00   3.3469803e-02
   1.0000000e+01   2.5889979e-02
   1.1000000e+01   2.4652101e-02
   1.2000000e+01   2.3564739e-02
   1.3000000e+01   1.8675095e-02
   1.4000000e+01   1.7523203e-02
   1.5000000e+01   1.6679703e-02
   1.6000000e+01   1.5290761e-02
   1.7000000e+01   1.4162606e-02
   1.8000000e+01   1.1587229e-02
   1.9000000e+01   1.0898693e-02
   2.0000000e+01   1.0005476e-02
   2.1000000e+01   9.3991259e-03
   2.2000000e+01   8.2066550e-03
   2.3000000e+01   7.6267331e-03
   2.4000000e+01   6.8573212e-03
   2.5000000e+01   6.3802782e-03
   2.6000000e+01   5.7328325e-03
   2.7000000e+01   5.1154407e-03
   2.8000000e+01   4.8975419e-03
   2.9000000e+01   4.3632938e-03
   3.0000000e+01   4.0927320e-03
   3.1000000e+01   3.7264926e-03
   3.2000000e+01   3.5580656e-03
   3.3000000e+01   3.2463446e-03
   3.4000000e+01   2.7424323e-03
   3.5000000e+01   2.6066762e-03
   3.6000000e+01   2.3836104e-03
   3.7000000e+01   2.2765563e-03
   3.8000000e+01   2.1278489e-03
   3.9000000e+01   2.0007059e-03
   4.0000000e+01   1.8615357e-03


==> data/old_stuff/glo/err_proj_075.dat <==
   1.0000000e+00   7.0744470e-01
   2.0000000e+00   5.3480088e-01
   3.0000000e+00   2.5515360e-01
   4.0000000e+00   2.0672680e-01
   5.0000000e+00   1.3954905e-01
   6.0000000e+00   1.0239351e-01
   7.0000000e+00   6.3736552e-02
   8.0000000e+00   5.7051206e-02
   9.0000000e+00   4.7943334e-02
   1.0000000e+01   3.9167413e-02
   1.1000000e+01   2.9550675e-02
   1.2000000e+01   2.8276160e-02
   1.3000000e+01   2.6748907e-02
   1.4000000e+01   2.2412978e-02
   1.5000000e+01   1.9709465e-02
   1.6000000e+01   1.8496089e-02
   1.7000000e+01   1.7851122e-02
   1.8000000e+01   1.6927994e-02
   1.9000000e+01   1.5677292e-02
   2.0000000e+01   1.3754984e-02
   2.1000000e+01   1.0427982e-02
   2.2000000e+01   9.7381835e-03
   2.3000000e+01   8.9277483e-03
   2.4000000e+01   8.2596245e-03
   2.5000000e+01   7.7952297e-03
   2.6000000e+01   7.2850589e-03
   2.7000000e+01   6.7388003e-03
   2.8000000e+01   5.7171435e-03
   2.9000000e+01   5.2785672e-03
   3.0000000e+01   4.8546818e-03
   3.1000000e+01   4.5512906e-03
   3.2000000e+01   3.8635005e-03
   3.3000000e+01   3.6188063e-03
   3.4000000e+01   3.3434209e-03
   3.5000000e+01   3.0749542e-03
   3.6000000e+01   2.9606430e-03
   3.7000000e+01   2.8147948e-03
   3.8000000e+01   2.6488298e-03
   3.9000000e+01   2.4550302e-03
   4.0000000e+01   2.3267682e-03


==> data/old_stuff/glo/error_indicator.dat <==
   2.2359169e-03   4.4688593e-03
   2.0759248e-03   4.9158813e-03
   2.1292914e-03   4.2581086e-03
   2.2605603e-03   4.7465171e-03
   1.8670533e-03   3.7264121e-03
   2.1251030e-03   3.6552599e-03
   2.1510959e-03   4.4476053e-03
   1.8896566e-03   3.5459311e-03
   1.7346480e-03   4.0028372e-03
   1.6392169e-03   3.1027434e-03
   2.1682398e-03   4.7360821e-03
   2.0090437e-03   4.1043474e-03
   1.5890145e-03   3.1209232e-03
   1.9587996e-03   3.9857292e-03
   1.5286772e-03   3.0123243e-03
   2.2986116e-03   4.4587489e-03
   1.9556000e-03   3.8739885e-03
   1.9329358e-03   4.9661048e-03
   1.9067530e-03   3.1884018e-03
   1.5030319e-03   3.9246662e-03
   8.7908341e-04   2.1943043e-03
   1.1820895e-03   3.0291736e-03
   8.8421579e-04   2.1470133e-03
   9.6187687e-04   2.2601378e-03
   7.9705699e-04   1.7837839e-03
   9.9860645e-04   1.8484175e-03
   8.4016436e-04   2.1476864e-03
   6.8366581e-04   1.5840127e-03
   7.6426833e-04   1.9199024e-03
   8.1455755e-04   1.5262861e-03
   8.9415303e-04   2.2973344e-03
   8.4660336e-04   1.9630437e-03
   8.6747417e-04   1.8377858e-03
   8.0057113e-04   2.0805957e-03
   8.0588926e-04   1.5746264e-03
   9.5852699e-04   1.9944210e-03
   7.0498057e-04   1.9086360e-03
   1.4108745e-03   3.4837830e-03
   7.3694253e-04   1.4248683e-03
   6.5455223e-04   1.7950325e-03
   4.1743800e-04   8.2402789e-04
   7.7369146e-04   2.0140496e-03
   4.4168154e-04   8.9773103e-04
   3.5006149e-04   8.6354296e-04
   3.3897129e-04   6.9106890e-04
   5.5561116e-04   7.6493754e-04
   3.5846795e-04   8.4849291e-04
   3.1115229e-04   7.2812535e-04
   3.5348751e-04   7.1086567e-04
   3.7992985e-04   6.4589773e-04
   3.6298537e-04   9.0729987e-04
   3.8357523e-04   8.3667884e-04
   5.1831965e-04   8.6509603e-04
   3.5489364e-04   7.1740482e-04
   3.6848405e-04   7.3379811e-04
   3.7169327e-04   8.7077222e-04
   3.1239714e-04   7.3144548e-04
   9.2968633e-04   2.0114253e-03
   3.3088725e-04   8.3070612e-04
   3.4575804e-04   8.7415849e-04


==> data/old_stuff/loc/alpha05_corner.dat <==
   1.0000000e+00   7.2959989e-01
   2.0000000e+00   4.5919750e-01
   3.0000000e+00   4.4558087e-01
   4.0000000e+00   2.2409742e-01
   5.0000000e+00   1.8152599e-01
   6.0000000e+00   9.3115765e-02
   7.0000000e+00   8.9285064e-02
   8.0000000e+00   8.2046055e-02
   9.0000000e+00   7.7634435e-02
   1.0000000e+01   7.1352732e-02
   1.1000000e+01   5.9870221e-02
   1.2000000e+01   5.4729795e-02
   1.3000000e+01   4.9223951e-02
   1.4000000e+01   4.5051796e-02
   1.5000000e+01   4.0539096e-02
   1.6000000e+01   3.7441859e-02
   1.7000000e+01   3.4350033e-02
   1.8000000e+01   3.2449963e-02
   1.9000000e+01   3.1120667e-02
   2.0000000e+01   2.9248749e-02
   2.1000000e+01   2.8025791e-02
   2.2000000e+01   2.6118677e-02
   2.3000000e+01   2.1213376e-02
   2.4000000e+01   1.7916079e-02
   2.5000000e+01   1.5432274e-02
   2.6000000e+01   1.2869220e-02
   2.7000000e+01   1.2606326e-02
   2.8000000e+01   1.1765774e-02
   2.9000000e+01   1.0658211e-02
   3.0000000e+01   9.9764909e-03
   3.1000000e+01   8.8210809e-03
   3.2000000e+01   7.6547379e-03
   3.3000000e+01   6.8187901e-03
   3.4000000e+01   6.5898402e-03
   3.5000000e+01   6.3543286e-03
   3.6000000e+01   5.9271074e-03
   3.7000000e+01   5.6464528e-03
   3.8000000e+01   4.2088305e-03
   3.9000000e+01   4.0596291e-03
   4.0000000e+01   3.8123965e-03


==> data/old_stuff/loc/alpha05_edge.dat <==
   1.0000000e+00   6.5371316e-01
   2.0000000e+00   4.0723778e-01
   3.0000000e+00   3.5542000e-01
   4.0000000e+00   2.9059881e-01
   5.0000000e+00   2.2888365e-01
   6.0000000e+00   1.8067663e-01
   7.0000000e+00   9.2171404e-02
   8.0000000e+00   8.5256305e-02
   9.0000000e+00   7.4489594e-02
   1.0000000e+01   7.3490345e-02
   1.1000000e+01   6.7373764e-02
   1.2000000e+01   6.2846388e-02
   1.3000000e+01   5.8977337e-02
   1.4000000e+01   5.5819339e-02
   1.5000000e+01   5.0483316e-02
   1.6000000e+01   4.6315288e-02
   1.7000000e+01   4.2495512e-02
   1.8000000e+01   3.9324536e-02
   1.9000000e+01   3.7036220e-02
   2.0000000e+01   3.5839063e-02
   2.1000000e+01   3.3079614e-02
   2.2000000e+01   3.1220350e-02
   2.3000000e+01   2.7340723e-02
   2.4000000e+01   2.6458860e-02
   2.5000000e+01   2.3860162e-02
   2.6000000e+01   2.2767370e-02
   2.7000000e+01   2.2047736e-02
   2.8000000e+01   2.0736975e-02
   2.9000000e+01   1.9470862e-02
   3.0000000e+01   1.8891900e-02
   3.1000000e+01   1.8082500e-02
   3.2000000e+01   1.5008128e-02
   3.3000000e+01   1.4603775e-02
   3.4000000e+01   1.3341351e-02
   3.5000000e+01   1.2655934e-02
   3.6000000e+01   1.1608613e-02
   3.7000000e+01   1.0710297e-02
   3.8000000e+01   9.9695810e-03
   3.9000000e+01   9.6458471e-03
   4.0000000e+01   9.2135396e-03


==> data/old_stuff/loc/alpha05_int.dat <==
   1.0000000e+00   9.4230073e-01
   2.0000000e+00   6.3654790e-01
   3.0000000e+00   2.2920214e-01
   4.0000000e+00   2.0846694e-01
   5.0000000e+00   1.3685982e-01
   6.0000000e+00   1.0006341e-01
   7.0000000e+00   9.0500405e-02
   8.0000000e+00   7.7527059e-02
   9.0000000e+00   7.3485090e-02
   1.0000000e+01   6.2887380e-02
   1.1000000e+01   5.8466440e-02
   1.2000000e+01   5.0125199e-02
   1.3000000e+01   4.3930827e-02
   1.4000000e+01   4.1390292e-02
   1.5000000e+01   3.7454681e-02
   1.6000000e+01   3.0001027e-02
   1.7000000e+01   2.9272985e-02
   1.8000000e+01   2.8352004e-02
   1.9000000e+01   2.7067907e-02
   2.0000000e+01   2.6045090e-02
   2.1000000e+01   2.5376652e-02
   2.2000000e+01   2.4421768e-02
   2.3000000e+01   2.3631555e-02
   2.4000000e+01   2.2588242e-02
   2.5000000e+01   2.0946719e-02
   2.6000000e+01   1.9498934e-02
   2.7000000e+01   1.8338598e-02
   2.8000000e+01   1.6956925e-02
   2.9000000e+01   1.5994689e-02
   3.0000000e+01   1.4329829e-02
   3.1000000e+01   1.3039165e-02
   3.2000000e+01   1.1959409e-02
   3.3000000e+01   1.1389562e-02
   3.4000000e+01   1.0394538e-02
   3.5000000e+01   9.4108888e-03
   3.6000000e+01   8.8573940e-03
   3.7000000e+01   8.1662951e-03
   3.8000000e+01   7.7309996e-03
   3.9000000e+01   7.1882626e-03
   4.0000000e+01   6.3849983e-03


==> data/old_stuff/loc/alpha1_corner.dat <==
   1.0000000e+00   7.5276071e-01
   2.0000000e+00   5.0168722e-01
   3.0000000e+00   4.9645105e-01
   4.0000000e+00   2.3732160e-01
   5.0000000e+00   2.1115501e-01
   6.0000000e+00   1.0801362e-01
   7.0000000e+00   1.0333889e-01
   8.0000000e+00   8.3750596e-02
   9.0000000e+00   8.0669468e-02
   1.0000000e+01   7.5308627e-02
   1.1000000e+01   7.1308673e-02
   1.2000000e+01   5.7023893e-02
   1.3000000e+01   4.9945996e-02
   1.4000000e+01   4.6688412e-02
   1.5000000e+01   4.1620134e-02
   1.6000000e+01   4.0888054e-02
   1.7000000e+01   3.4736518e-02
   1.8000000e+01   3.1362894e-02
   1.9000000e+01   2.9606153e-02
   2.0000000e+01   2.7602032e-02
   2.1000000e+01   2.4860775e-02
   2.2000000e+01   2.3878674e-02
   2.3000000e+01   2.2601130e-02
   2.4000000e+01   2.1331699e-02
   2.5000000e+01   1.8363735e-02
   2.6000000e+01   1.6302173e-02
   2.7000000e+01   1.4731763e-02
   2.8000000e+01   1.3906350e-02
   2.9000000e+01   1.1651684e-02
   3.0000000e+01   1.0220221e-02
   3.1000000e+01   9.4494243e-03
   3.2000000e+01   8.1628497e-03
   3.3000000e+01   7.7450371e-03
   3.4000000e+01   6.6624765e-03
   3.5000000e+01   6.4801039e-03
   3.6000000e+01   5.6342231e-03
   3.7000000e+01   5.3575321e-03
   3.8000000e+01   5.0229091e-03
   3.9000000e+01   4.7600502e-03
   4.0000000e+01   4.6481096e-03


==> data/old_stuff/loc/alpha1_edge.dat <==
   1.0000000e+00   6.4312520e-01
   2.0000000e+00   3.9248336e-01
   3.0000000e+00   3.3605078e-01
   4.0000000e+00   2.6566344e-01
   5.0000000e+00   2.0894586e-01
   6.0000000e+00   1.7756999e-01
   7.0000000e+00   8.1304133e-02
   8.0000000e+00   7.4193392e-02
   9.0000000e+00   6.6971292e-02
   1.0000000e+01   6.2805877e-02
   1.1000000e+01   6.1461999e-02
   1.2000000e+01   6.0047243e-02
   1.3000000e+01   5.5312847e-02
   1.4000000e+01   5.3597518e-02
   1.5000000e+01   4.7990869e-02
   1.6000000e+01   4.3117501e-02
   1.7000000e+01   3.9904448e-02
   1.8000000e+01   3.6964038e-02
   1.9000000e+01   3.4422265e-02
   2.0000000e+01   3.2864739e-02
   2.1000000e+01   3.2309820e-02
   2.2000000e+01   2.9754230e-02
   2.3000000e+01   2.7409702e-02
   2.4000000e+01   2.5770805e-02
   2.5000000e+01   2.2627215e-02
   2.6000000e+01   2.0568736e-02
   2.7000000e+01   1.9379513e-02
   2.8000000e+01   1.8425091e-02
   2.9000000e+01   1.7074290e-02
   3.0000000e+01   1.5630818e-02
   3.1000000e+01   1.4572668e-02
   3.2000000e+01   1.3445263e-02
   3.3000000e+01   1.2577385e-02
   3.4000000e+01   1.1068352e-02
   3.5000000e+01   1.0331801e-02
   3.6000000e+01   9.0071371e-03
   3.7000000e+01   8.0976397e-03
   3.8000000e+01   7.7239764e-03
   3.9000000e+01   7.1443647e-03
   4.0000000e+01   6.7711872e-03


==> data/old_stuff/loc/alpha1_int.dat <==
   1.0000000e+00   9.3394010e-01
   2.0000000e+00   6.4052753e-01
   3.0000000e+00   2.3965498e-01
   4.0000000e+00   1.9369788e-01
   5.0000000e+00   1.4395569e-01
   6.0000000e+00   8.8645142e-02
   7.0000000e+00   7.7785983e-02
   8.0000000e+00   6.3021662e-02
   9.0000000e+00   5.6736990e-02
   1.0000000e+01   4.8780203e-02
   1.1000000e+01   4.1134040e-02
   1.2000000e+01   3.8212210e-02
   1.3000000e+01   3.5492629e-02
   1.4000000e+01   3.1919284e-02
   1.5000000e+01   3.0153249e-02
   1.6000000e+01   2.8338261e-02
   1.7000000e+01   2.7643904e-02
   1.8000000e+01   2.6707214e-02
   1.9000000e+01   2.5055868e-02
   2.0000000e+01   2.2416021e-02
   2.1000000e+01   2.1379686e-02
   2.2000000e+01   1.9802667e-02
   2.3000000e+01   1.8871426e-02
   2.4000000e+01   1.8274827e-02
   2.5000000e+01   1.7084831e-02
   2.6000000e+01   1.6036869e-02
   2.7000000e+01   1.4637116e-02
   2.8000000e+01   1.3747634e-02
   2.9000000e+01   1.2139279e-02
   3.0000000e+01   1.1293179e-02
   3.1000000e+01   1.0607414e-02
   3.2000000e+01   9.9266319e-03
   3.3000000e+01   9.0520721e-03
   3.4000000e+01   8.2066231e-03
   3.5000000e+01   7.3100477e-03
   3.6000000e+01   6.7010335e-03
   3.7000000e+01   6.2290793e-03
   3.8000000e+01   5.5939663e-03
   3.9000000e+01   5.1325369e-03
   4.0000000e+01   4.9056180e-03


==> data/old_stuff/loc/alpha2_corner.dat <==
   1.0000000e+00   7.7045921e-01
   2.0000000e+00   4.5540414e-01
   3.0000000e+00   4.5278589e-01
   4.0000000e+00   2.4955696e-01
   5.0000000e+00   2.0183600e-01
   6.0000000e+00   1.1172718e-01
   7.0000000e+00   1.0815358e-01
   8.0000000e+00   9.4430472e-02
   9.0000000e+00   9.1345144e-02
   1.0000000e+01   8.0443831e-02
   1.1000000e+01   7.4777426e-02
   1.2000000e+01   7.3783576e-02
   1.3000000e+01   5.8721863e-02
   1.4000000e+01   5.7017340e-02
   1.5000000e+01   5.4673795e-02
   1.6000000e+01   3.9658197e-02
   1.7000000e+01   3.5974192e-02
   1.8000000e+01   3.4115259e-02
   1.9000000e+01   3.3645183e-02
   2.0000000e+01   3.1662912e-02
   2.1000000e+01   2.9052172e-02
   2.2000000e+01   2.7926372e-02
   2.3000000e+01   2.5709171e-02
   2.4000000e+01   2.4376265e-02
   2.5000000e+01   2.3445726e-02
   2.6000000e+01   2.0486676e-02
   2.7000000e+01   1.8660532e-02
   2.8000000e+01   1.7995989e-02
   2.9000000e+01   1.6501831e-02
   3.0000000e+01   1.1643527e-02
   3.1000000e+01   1.1092937e-02
   3.2000000e+01   9.6329631e-03
   3.3000000e+01   8.3319884e-03
   3.4000000e+01   7.3830285e-03
   3.5000000e+01   7.0824124e-03
   3.6000000e+01   6.6756202e-03
   3.7000000e+01   6.4210572e-03
   3.8000000e+01   5.8352316e-03
   3.9000000e+01   5.2401966e-03
   4.0000000e+01   4.8576726e-03


==> data/old_stuff/loc/alpha2_edge.dat <==
   1.0000000e+00   7.1137538e-01
   2.0000000e+00   4.0761358e-01
   3.0000000e+00   3.5275496e-01
   4.0000000e+00   2.9315374e-01
   5.0000000e+00   2.1156942e-01
   6.0000000e+00   1.5035343e-01
   7.0000000e+00   1.0836397e-01
   8.0000000e+00   9.8987810e-02
   9.0000000e+00   8.8989944e-02
   1.0000000e+01   6.9121260e-02
   1.1000000e+01   6.4038040e-02
   1.2000000e+01   6.3264570e-02
   1.3000000e+01   6.1780188e-02
   1.4000000e+01   5.7817516e-02
   1.5000000e+01   5.4782095e-02
   1.6000000e+01   5.0572626e-02
   1.7000000e+01   4.6856734e-02
   1.8000000e+01   4.5880961e-02
   1.9000000e+01   4.2334099e-02
   2.0000000e+01   3.9888087e-02
   2.1000000e+01   3.8236127e-02
   2.2000000e+01   3.4838080e-02
   2.3000000e+01   3.2281536e-02
   2.4000000e+01   2.9131191e-02
   2.5000000e+01   2.7576447e-02
   2.6000000e+01   2.4585528e-02
   2.7000000e+01   2.4046201e-02
   2.8000000e+01   2.1380342e-02
   2.9000000e+01   1.9462167e-02
   3.0000000e+01   1.7331392e-02
   3.1000000e+01   1.6847978e-02
   3.2000000e+01   1.6169101e-02
   3.3000000e+01   1.5331605e-02
   3.4000000e+01   1.4795683e-02
   3.5000000e+01   1.3999430e-02
   3.6000000e+01   1.3801500e-02
   3.7000000e+01   1.3142348e-02
   3.8000000e+01   1.1600003e-02
   3.9000000e+01   1.0986638e-02
   4.0000000e+01   1.0149570e-02


==> data/old_stuff/loc/alpha2_int.dat <==
   1.0000000e+00   7.5782324e-01
   2.0000000e+00   4.3485699e-01
   3.0000000e+00   1.7750176e-01
   4.0000000e+00   1.5608614e-01
   5.0000000e+00   1.1607108e-01
   6.0000000e+00   7.9276885e-02
   7.0000000e+00   7.1082134e-02
   8.0000000e+00   5.9167268e-02
   9.0000000e+00   5.3843818e-02
   1.0000000e+01   4.7959522e-02
   1.1000000e+01   3.9232562e-02
   1.2000000e+01   3.5482113e-02
   1.3000000e+01   3.1722755e-02
   1.4000000e+01   3.0276294e-02
   1.5000000e+01   2.8790416e-02
   1.6000000e+01   2.7228811e-02
   1.7000000e+01   2.4724457e-02
   1.8000000e+01   2.3864149e-02
   1.9000000e+01   2.2494567e-02
   2.0000000e+01   2.1610104e-02
   2.1000000e+01   2.0205554e-02
   2.2000000e+01   1.9217133e-02
   2.3000000e+01   1.7922766e-02
   2.4000000e+01   1.6742857e-02
   2.5000000e+01   1.6182720e-02
   2.6000000e+01   1.4809277e-02
   2.7000000e+01   1.3713656e-02
   2.8000000e+01   1.2982029e-02
   2.9000000e+01   1.1718323e-02
   3.0000000e+01   1.0844253e-02
   3.1000000e+01   9.4092142e-03
   3.2000000e+01   8.3287049e-03
   3.3000000e+01   7.2557964e-03
   3.4000000e+01   6.3982040e-03
   3.5000000e+01   5.7768598e-03
   3.6000000e+01   5.2568226e-03
   3.7000000e+01   4.8785334e-03
   3.8000000e+01   4.4108444e-03
   3.9000000e+01   4.1150170e-03
   4.0000000e+01   3.6200161e-03


==> data/old_stuff/loc/gaussian_corner.dat <==
   1.0000000e+00   7.3452440e-01
   2.0000000e+00   5.6637513e-01
   3.0000000e+00   5.6374819e-01
   4.0000000e+00   4.7507756e-01
   5.0000000e+00   4.4746853e-01
   6.0000000e+00   3.9916650e-01
   7.0000000e+00   3.9402910e-01
   8.0000000e+00   2.9187779e-01
   9.0000000e+00   2.1067851e-01
   1.0000000e+01   2.1026071e-01
   1.1000000e+01   2.0296706e-01
   1.2000000e+01   1.9799581e-01
   1.3000000e+01   1.9545871e-01
   1.4000000e+01   1.9283284e-01
   1.5000000e+01   1.8585740e-01
   1.6000000e+01   1.3974654e-01
   1.7000000e+01   8.6056228e-02
   1.8000000e+01   8.3157843e-02
   1.9000000e+01   8.2484203e-02
   2.0000000e+01   8.1345159e-02
   2.1000000e+01   7.8994165e-02
   2.2000000e+01   7.7925592e-02
   2.3000000e+01   7.5699119e-02
   2.4000000e+01   7.4627230e-02
   2.5000000e+01   6.1132280e-02
   2.6000000e+01   5.9034666e-02
   2.7000000e+01   5.4759473e-02
   2.8000000e+01   4.9378459e-02
   2.9000000e+01   4.8647417e-02
   3.0000000e+01   4.7857015e-02
   3.1000000e+01   4.6710562e-02
   3.2000000e+01   4.5908706e-02
   3.3000000e+01   4.5414932e-02
   3.4000000e+01   4.2815559e-02
   3.5000000e+01   4.1239111e-02
   3.6000000e+01   4.1034110e-02
   3.7000000e+01   4.0451802e-02
   3.8000000e+01   3.8397874e-02
   3.9000000e+01   3.7120688e-02
   4.0000000e+01   3.6675954e-02


==> data/old_stuff/loc/gaussian_edge.dat <==
   1.0000000e+00   7.2837736e-01
   2.0000000e+00   5.9797840e-01
   3.0000000e+00   5.7375998e-01
   4.0000000e+00   4.8180623e-01
   5.0000000e+00   3.7144635e-01
   6.0000000e+00   3.6007617e-01
   7.0000000e+00   3.2416169e-01
   8.0000000e+00   2.4837070e-01
   9.0000000e+00   2.3915705e-01
   1.0000000e+01   2.0152617e-01
   1.1000000e+01   1.9738112e-01
   1.2000000e+01   1.6972518e-01
   1.3000000e+01   1.5722477e-01
   1.4000000e+01   1.4910020e-01
   1.5000000e+01   1.3990715e-01
   1.6000000e+01   1.3021673e-01
   1.7000000e+01   1.2860088e-01
   1.8000000e+01   1.1576860e-01
   1.9000000e+01   1.1314979e-01
   2.0000000e+01   1.1016919e-01
   2.1000000e+01   1.0428430e-01
   2.2000000e+01   1.0359178e-01
   2.3000000e+01   1.0103621e-01
   2.4000000e+01   1.0045425e-01
   2.5000000e+01   9.8127571e-02
   2.6000000e+01   9.2011678e-02
   2.7000000e+01   8.9148736e-02
   2.8000000e+01   8.8682238e-02
   2.9000000e+01   7.9985022e-02
   3.0000000e+01   7.5300420e-02
   3.1000000e+01   6.6847463e-02
   3.2000000e+01   6.4185641e-02
   3.3000000e+01   6.3276248e-02
   3.4000000e+01   5.6310953e-02
   3.5000000e+01   5.5219900e-02
   3.6000000e+01   5.3288325e-02
   3.7000000e+01   5.1092759e-02
   3.8000000e+01   4.9938909e-02
   3.9000000e+01   4.8149890e-02
   4.0000000e+01   4.7255891e-02


==> data/old_stuff/loc/gaussian_int.dat <==
   1.0000000e+00   9.4071233e-01
   2.0000000e+00   6.5871031e-01
   3.0000000e+00   4.7942693e-01
   4.0000000e+00   2.4878444e-01
   5.0000000e+00   2.1551792e-01
   6.0000000e+00   1.9306131e-01
   7.0000000e+00   1.4567302e-01
   8.0000000e+00   8.0874108e-02
   9.0000000e+00   7.2024823e-02
   1.0000000e+01   7.0912638e-02
   1.1000000e+01   6.9095059e-02
   1.2000000e+01   6.4617345e-02
   1.3000000e+01   6.2063871e-02
   1.4000000e+01   5.5458372e-02
   1.5000000e+01   4.6922673e-02
   1.6000000e+01   3.5223266e-02
   1.7000000e+01   3.3393012e-02
   1.8000000e+01   3.2861453e-02
   1.9000000e+01   3.0931806e-02
   2.0000000e+01   2.9389918e-02
   2.1000000e+01   2.9005871e-02
   2.2000000e+01   2.8413177e-02
   2.3000000e+01   2.6159317e-02
   2.4000000e+01   2.4258216e-02
   2.5000000e+01   2.2068978e-02
   2.6000000e+01   2.1078275e-02
   2.7000000e+01   1.9573510e-02
   2.8000000e+01   1.7698369e-02
   2.9000000e+01   1.6445233e-02
   3.0000000e+01   1.5723878e-02
   3.1000000e+01   1.5080083e-02
   3.2000000e+01   1.4378081e-02
   3.3000000e+01   1.3237224e-02
   3.4000000e+01   1.2674651e-02
   3.5000000e+01   1.1880724e-02
   3.6000000e+01   1.1218199e-02
   3.7000000e+01   1.0499852e-02
   3.8000000e+01   1.0093404e-02
   3.9000000e+01   9.5378697e-03
   4.0000000e+01   9.0130330e-03


==> data/old_stuff/loc/opt_corner.dat <==
   1.0000000e+00   6.4692647e-01
   2.0000000e+00   3.2106944e-01
   3.0000000e+00   1.8806557e-01
   4.0000000e+00   1.2882577e-01
   5.0000000e+00   8.3104405e-02
   6.0000000e+00   6.2354075e-02
   7.0000000e+00   5.3270299e-02
   8.0000000e+00   4.6835351e-02
   9.0000000e+00   3.9672430e-02
   1.0000000e+01   2.9117211e-02
   1.1000000e+01   2.4992964e-02
   1.2000000e+01   2.0495696e-02
   1.3000000e+01   1.6987499e-02
   1.4000000e+01   1.2099111e-02
   1.5000000e+01   9.4538304e-03
   1.6000000e+01   7.7558922e-03
   1.7000000e+01   6.8067032e-03
   1.8000000e+01   5.5443629e-03
   1.9000000e+01   5.0553159e-03
   2.0000000e+01   4.7492762e-03
   2.1000000e+01   3.9350229e-03
   2.2000000e+01   3.4679837e-03
   2.3000000e+01   3.3116001e-03
   2.4000000e+01   3.0645298e-03
   2.5000000e+01   2.9827088e-03
   2.6000000e+01   2.8398283e-03
   2.7000000e+01   2.6640241e-03
   2.8000000e+01   2.5445829e-03
   2.9000000e+01   2.3990687e-03
   3.0000000e+01   2.2666118e-03
   3.1000000e+01   2.1334729e-03
   3.2000000e+01   2.0513174e-03
   3.3000000e+01   1.9865427e-03
   3.4000000e+01   1.9361094e-03
   3.5000000e+01   1.8561397e-03
   3.6000000e+01   1.8198905e-03
   3.7000000e+01   1.7891336e-03
   3.8000000e+01   1.7515584e-03
   3.9000000e+01   1.7311592e-03
   4.0000000e+01   1.7122696e-03


==> data/old_stuff/loc/opt_edge.dat <==
   1.0000000e+00   5.1361349e-01
   2.0000000e+00   3.0848115e-01
   3.0000000e+00   2.1676949e-01
   4.0000000e+00   1.6350302e-01
   5.0000000e+00   1.1693229e-01
   6.0000000e+00   1.0911743e-01
   7.0000000e+00   7.1930772e-02
   8.0000000e+00   6.2068812e-02
   9.0000000e+00   4.6901037e-02
   1.0000000e+01   4.4700902e-02
   1.1000000e+01   3.6895475e-02
   1.2000000e+01   3.3631382e-02
   1.3000000e+01   2.7969175e-02
   1.4000000e+01   2.6099754e-02
   1.5000000e+01   2.4436203e-02
   1.6000000e+01   2.1961779e-02
   1.7000000e+01   2.0627066e-02
   1.8000000e+01   1.8353153e-02
   1.9000000e+01   1.7349285e-02
   2.0000000e+01   1.6137059e-02
   2.1000000e+01   1.4482838e-02
   2.2000000e+01   1.2824286e-02
   2.3000000e+01   1.1554321e-02
   2.4000000e+01   9.9214842e-03
   2.5000000e+01   9.0241011e-03
   2.6000000e+01   8.2439295e-03
   2.7000000e+01   7.3896660e-03
   2.8000000e+01   6.8472771e-03
   2.9000000e+01   6.3045891e-03
   3.0000000e+01   5.9084016e-03
   3.1000000e+01   5.3542734e-03
   3.2000000e+01   5.0424546e-03
   3.3000000e+01   4.6483423e-03
   3.4000000e+01   4.2283678e-03
   3.5000000e+01   3.8219956e-03
   3.6000000e+01   3.5162773e-03
   3.7000000e+01   3.3262299e-03
   3.8000000e+01   2.8865132e-03
   3.9000000e+01   2.7063126e-03
   4.0000000e+01   2.4903327e-03


==> data/old_stuff/loc/opt_int.dat <==
   1.0000000e+00   7.2476169e-01
   2.0000000e+00   3.6881804e-01
   3.0000000e+00   1.9396101e-01
   4.0000000e+00   1.5204716e-01
   5.0000000e+00   1.1007730e-01
   6.0000000e+00   7.0281090e-02
   7.0000000e+00   6.2419219e-02
   8.0000000e+00   5.3701723e-02
   9.0000000e+00   4.8987029e-02
   1.0000000e+01   4.1831577e-02
   1.1000000e+01   3.3064772e-02
   1.2000000e+01   2.8778660e-02
   1.3000000e+01   2.4526720e-02
   1.4000000e+01   2.2581119e-02
   1.5000000e+01   2.0534080e-02
   1.6000000e+01   1.7847025e-02
   1.7000000e+01   1.6602754e-02
   1.8000000e+01   1.5292136e-02
   1.9000000e+01   1.3713338e-02
   2.0000000e+01   1.2543870e-02
   2.1000000e+01   1.1399657e-02
   2.2000000e+01   1.0196900e-02
   2.3000000e+01   8.7687664e-03
   2.4000000e+01   8.0730686e-03
   2.5000000e+01   7.2005295e-03
   2.6000000e+01   6.6216732e-03
   2.7000000e+01   6.1088595e-03
   2.8000000e+01   5.5292163e-03
   2.9000000e+01   5.0361529e-03
   3.0000000e+01   4.5986386e-03
   3.1000000e+01   4.1640320e-03
   3.2000000e+01   3.8637766e-03
   3.3000000e+01   3.5038238e-03
   3.4000000e+01   3.0801554e-03
   3.5000000e+01   2.5879658e-03
   3.6000000e+01   2.2971037e-03
   3.7000000e+01   2.0216610e-03
   3.8000000e+01   1.5931847e-03
   3.9000000e+01   1.4938356e-03
   4.0000000e+01   1.4090473e-03


==> data/old_stuff/loc_tmp/alpha05_corner.dat <==
   1.0000000e+00   7.6608979e-01
   2.0000000e+00   4.7392448e-01
   3.0000000e+00   4.6967101e-01
   4.0000000e+00   2.8524201e-01
   5.0000000e+00   1.7583186e-01
   6.0000000e+00   1.0914524e-01
   7.0000000e+00   1.0534851e-01
   8.0000000e+00   9.8003410e-02
   9.0000000e+00   8.9009908e-02
   1.0000000e+01   8.3397473e-02
   1.1000000e+01   8.0606168e-02
   1.2000000e+01   6.1679288e-02
   1.3000000e+01   5.5166432e-02
   1.4000000e+01   5.2258255e-02
   1.5000000e+01   4.8575519e-02
   1.6000000e+01   4.2887965e-02
   1.7000000e+01   4.0526328e-02
   1.8000000e+01   3.8416548e-02
   1.9000000e+01   3.6824087e-02
   2.0000000e+01   3.4529317e-02
   2.1000000e+01   3.2133890e-02
   2.2000000e+01   2.9876386e-02
   2.3000000e+01   2.7331498e-02
   2.4000000e+01   2.4836979e-02
   2.5000000e+01   2.3542542e-02
   2.6000000e+01   2.2287604e-02
   2.7000000e+01   1.9153585e-02
   2.8000000e+01   1.8749546e-02
   2.9000000e+01   1.5061686e-02
   3.0000000e+01   1.3768929e-02
   3.1000000e+01   1.3372175e-02
   3.2000000e+01   1.2515595e-02
   3.3000000e+01   1.0149133e-02
   3.4000000e+01   8.8034175e-03
   3.5000000e+01   7.2898032e-03
   3.6000000e+01   7.0529876e-03
   3.7000000e+01   6.7269005e-03
   3.8000000e+01   6.5519462e-03
   3.9000000e+01   5.4822953e-03
   4.0000000e+01   4.9396681e-03


==> data/old_stuff/loc_tmp/alpha05_edge.dat <==
   1.0000000e+00   6.6518078e-01
   2.0000000e+00   3.8864034e-01
   3.0000000e+00   3.3678908e-01
   4.0000000e+00   2.9480306e-01
   5.0000000e+00   1.8988578e-01
   6.0000000e+00   1.2351687e-01
   7.0000000e+00   9.0536805e-02
   8.0000000e+00   8.5199266e-02
   9.0000000e+00   7.6235970e-02
   1.0000000e+01   7.1124705e-02
   1.1000000e+01   6.5687108e-02
   1.2000000e+01   6.0576353e-02
   1.3000000e+01   5.5538227e-02
   1.4000000e+01   5.3649274e-02
   1.5000000e+01   4.6877360e-02
   1.6000000e+01   4.3249071e-02
   1.7000000e+01   3.9801964e-02
   1.8000000e+01   3.8357471e-02
   1.9000000e+01   3.5835962e-02
   2.0000000e+01   3.3615349e-02
   2.1000000e+01   3.2697493e-02
   2.2000000e+01   3.0554370e-02
   2.3000000e+01   2.8858617e-02
   2.4000000e+01   2.6147398e-02
   2.5000000e+01   2.3639924e-02
   2.6000000e+01   2.2628315e-02
   2.7000000e+01   2.1314040e-02
   2.8000000e+01   1.9978544e-02
   2.9000000e+01   1.8802984e-02
   3.0000000e+01   1.8079801e-02
   3.1000000e+01   1.6414479e-02
   3.2000000e+01   1.5433918e-02
   3.3000000e+01   1.4348788e-02
   3.4000000e+01   1.2873590e-02
   3.5000000e+01   1.2082125e-02
   3.6000000e+01   1.1320082e-02
   3.7000000e+01   1.0453164e-02
   3.8000000e+01   8.8520458e-03
   3.9000000e+01   8.5972637e-03
   4.0000000e+01   8.1383747e-03


==> data/old_stuff/loc_tmp/alpha05_int.dat <==
   1.0000000e+00   9.3984079e-01
   2.0000000e+00   7.2473257e-01
   3.0000000e+00   3.9028034e-01
   4.0000000e+00   2.5051774e-01
   5.0000000e+00   1.7016155e-01
   6.0000000e+00   1.3493888e-01
   7.0000000e+00   1.0485292e-01
   8.0000000e+00   7.2272621e-02
   9.0000000e+00   6.7610164e-02
   1.0000000e+01   6.3021671e-02
   1.1000000e+01   5.4931980e-02
   1.2000000e+01   4.4123792e-02
   1.3000000e+01   3.7728680e-02
   1.4000000e+01   3.4513735e-02
   1.5000000e+01   3.1464513e-02
   1.6000000e+01   2.8387629e-02
   1.7000000e+01   2.7064280e-02
   1.8000000e+01   2.6057490e-02
   1.9000000e+01   2.5207391e-02
   2.0000000e+01   2.4491874e-02
   2.1000000e+01   2.3541297e-02
   2.2000000e+01   2.1997462e-02
   2.3000000e+01   1.9622539e-02
   2.4000000e+01   1.8729985e-02
   2.5000000e+01   1.7561544e-02
   2.6000000e+01   1.6822981e-02
   2.7000000e+01   1.5662978e-02
   2.8000000e+01   1.5107298e-02
   2.9000000e+01   1.4532054e-02
   3.0000000e+01   1.3552530e-02
   3.1000000e+01   1.2755311e-02
   3.2000000e+01   1.2164113e-02
   3.3000000e+01   1.1278348e-02
   3.4000000e+01   1.0680105e-02
   3.5000000e+01   9.9076548e-03
   3.6000000e+01   9.1981955e-03
   3.7000000e+01   8.3630336e-03
   3.8000000e+01   7.8176782e-03
   3.9000000e+01   7.3295861e-03
   4.0000000e+01   6.4977787e-03


==> data/old_stuff/loc_tmp/alpha1_corner.dat <==
   1.0000000e+00   7.5956967e-01
   2.0000000e+00   4.8151114e-01
   3.0000000e+00   4.7353459e-01
   4.0000000e+00   2.4247213e-01
   5.0000000e+00   1.7927563e-01
   6.0000000e+00   1.1824967e-01
   7.0000000e+00   1.0933138e-01
   8.0000000e+00   8.2802306e-02
   9.0000000e+00   7.5614238e-02
   1.0000000e+01   6.8738357e-02
   1.1000000e+01   6.4900325e-02
   1.2000000e+01   5.9909702e-02
   1.3000000e+01   4.6505034e-02
   1.4000000e+01   4.2203837e-02
   1.5000000e+01   3.9716402e-02
   1.6000000e+01   3.8013713e-02
   1.7000000e+01   3.6353858e-02
   1.8000000e+01   3.4524477e-02
   1.9000000e+01   3.3121706e-02
   2.0000000e+01   2.9649940e-02
   2.1000000e+01   2.7076421e-02
   2.2000000e+01   2.4434388e-02
   2.3000000e+01   2.0519571e-02
   2.4000000e+01   1.8226709e-02
   2.5000000e+01   1.8061851e-02
   2.6000000e+01   1.5667726e-02
   2.7000000e+01   1.2807349e-02
   2.8000000e+01   1.1732338e-02
   2.9000000e+01   1.0594147e-02
   3.0000000e+01   9.8304091e-03
   3.1000000e+01   8.9158245e-03
   3.2000000e+01   8.3274094e-03
   3.3000000e+01   6.9053062e-03
   3.4000000e+01   6.6372139e-03
   3.5000000e+01   5.6993706e-03
   3.6000000e+01   5.1956835e-03
   3.7000000e+01   5.0000467e-03
   3.8000000e+01   4.8073634e-03
   3.9000000e+01   4.4134913e-03
   4.0000000e+01   4.2756670e-03


==> data/old_stuff/loc_tmp/alpha1_edge.dat <==
   1.0000000e+00   6.9419994e-01
   2.0000000e+00   4.3489700e-01
   3.0000000e+00   3.7476152e-01
   4.0000000e+00   2.6861708e-01
   5.0000000e+00   2.3156150e-01
   6.0000000e+00   1.6849308e-01
   7.0000000e+00   9.9275957e-02
   8.0000000e+00   9.0110886e-02
   9.0000000e+00   8.4630262e-02
   1.0000000e+01   7.0407340e-02
   1.1000000e+01   6.5610180e-02
   1.2000000e+01   6.3844402e-02
   1.3000000e+01   6.1334428e-02
   1.4000000e+01   5.3381992e-02
   1.5000000e+01   4.6220304e-02
   1.6000000e+01   4.3621596e-02
   1.7000000e+01   3.9466873e-02
   1.8000000e+01   3.6759679e-02
   1.9000000e+01   3.5409166e-02
   2.0000000e+01   3.3409542e-02
   2.1000000e+01   3.1787077e-02
   2.2000000e+01   3.0230301e-02
   2.3000000e+01   2.5956023e-02
   2.4000000e+01   2.3296688e-02
   2.5000000e+01   2.2096104e-02
   2.6000000e+01   2.0578874e-02
   2.7000000e+01   1.9131868e-02
   2.8000000e+01   1.7630677e-02
   2.9000000e+01   1.6948236e-02
   3.0000000e+01   1.6048300e-02
   3.1000000e+01   1.5235983e-02
   3.2000000e+01   1.4519367e-02
   3.3000000e+01   1.4026550e-02
   3.4000000e+01   1.3567891e-02
   3.5000000e+01   1.2080295e-02
   3.6000000e+01   1.0200176e-02
   3.7000000e+01   9.9972038e-03
   3.8000000e+01   9.6287420e-03
   3.9000000e+01   9.3139337e-03
   4.0000000e+01   8.8534453e-03


==> data/old_stuff/loc_tmp/alpha1_int.dat <==
   1.0000000e+00   9.3896374e-01
   2.0000000e+00   6.3699384e-01
   3.0000000e+00   2.5239954e-01
   4.0000000e+00   2.0475703e-01
   5.0000000e+00   1.7340461e-01
   6.0000000e+00   1.0913647e-01
   7.0000000e+00   9.7344077e-02
   8.0000000e+00   7.2442577e-02
   9.0000000e+00   6.0627477e-02
   1.0000000e+01   5.6180566e-02
   1.1000000e+01   4.6957394e-02
   1.2000000e+01   4.0093737e-02
   1.3000000e+01   3.8207103e-02
   1.4000000e+01   3.4593318e-02
   1.5000000e+01   3.2045186e-02
   1.6000000e+01   2.9644410e-02
   1.7000000e+01   2.8751615e-02
   1.8000000e+01   2.7414951e-02
   1.9000000e+01   2.5783411e-02
   2.0000000e+01   2.4680413e-02
   2.1000000e+01   2.3636268e-02
   2.2000000e+01   2.2641228e-02
   2.3000000e+01   2.1715071e-02
   2.4000000e+01   2.0815807e-02
   2.5000000e+01   1.9887179e-02
   2.6000000e+01   1.8195238e-02
   2.7000000e+01   1.7327422e-02
   2.8000000e+01   1.5935163e-02
   2.9000000e+01   1.4499078e-02
   3.0000000e+01   1.3403845e-02
   3.1000000e+01   1.2593803e-02
   3.2000000e+01   1.1997120e-02
   3.3000000e+01   1.1343829e-02
   3.4000000e+01   1.0375747e-02
   3.5000000e+01   9.5541541e-03
   3.6000000e+01   8.7075119e-03
   3.7000000e+01   8.4367414e-03
   3.8000000e+01   7.8828729e-03
   3.9000000e+01   7.2101425e-03
   4.0000000e+01   6.1824099e-03


==> data/old_stuff/loc_tmp/alpha2_corner.dat <==
   1.0000000e+00   7.9021948e-01
   2.0000000e+00   4.7858343e-01
   3.0000000e+00   4.7402816e-01
   4.0000000e+00   2.3496788e-01
   5.0000000e+00   2.2225094e-01
   6.0000000e+00   1.2043591e-01
   7.0000000e+00   1.1644137e-01
   8.0000000e+00   9.5511458e-02
   9.0000000e+00   8.9877067e-02
   1.0000000e+01   7.9425564e-02
   1.1000000e+01   7.4124098e-02
   1.2000000e+01   6.5223937e-02
   1.3000000e+01   5.2505306e-02
   1.4000000e+01   4.9739389e-02
   1.5000000e+01   4.8128794e-02
   1.6000000e+01   4.2947824e-02
   1.7000000e+01   3.9604139e-02
   1.8000000e+01   3.8176476e-02
   1.9000000e+01   3.5047985e-02
   2.0000000e+01   3.2290886e-02
   2.1000000e+01   2.9633396e-02
   2.2000000e+01   2.6935063e-02
   2.3000000e+01   2.4162713e-02
   2.4000000e+01   2.2137817e-02
   2.5000000e+01   2.0790427e-02
   2.6000000e+01   1.7709800e-02
   2.7000000e+01   1.5623737e-02
   2.8000000e+01   1.3576878e-02
   2.9000000e+01   1.2002627e-02
   3.0000000e+01   1.0994861e-02
   3.1000000e+01   1.0066503e-02
   3.2000000e+01   8.8898881e-03
   3.3000000e+01   8.1560903e-03
   3.4000000e+01   7.2509416e-03
   3.5000000e+01   6.4081436e-03
   3.6000000e+01   5.9897149e-03
   3.7000000e+01   4.9623625e-03
   3.8000000e+01   4.7624950e-03
   3.9000000e+01   4.4897114e-03
   4.0000000e+01   4.3712075e-03


==> data/old_stuff/loc_tmp/alpha2_edge.dat <==
   1.0000000e+00   6.7358061e-01
   2.0000000e+00   4.0410592e-01
   3.0000000e+00   3.5368475e-01
   4.0000000e+00   2.5932618e-01
   5.0000000e+00   2.1904498e-01
   6.0000000e+00   1.6282146e-01
   7.0000000e+00   9.7835179e-02
   8.0000000e+00   9.1607523e-02
   9.0000000e+00   8.3819714e-02
   1.0000000e+01   7.3789901e-02
   1.1000000e+01   6.6342912e-02
   1.2000000e+01   6.1573605e-02
   1.3000000e+01   5.7530394e-02
   1.4000000e+01   5.4590488e-02
   1.5000000e+01   4.9997287e-02
   1.6000000e+01   4.6560602e-02
   1.7000000e+01   4.4554402e-02
   1.8000000e+01   4.1226226e-02
   1.9000000e+01   3.9846183e-02
   2.0000000e+01   3.4372164e-02
   2.1000000e+01   2.8890332e-02
   2.2000000e+01   2.6905128e-02
   2.3000000e+01   2.4623791e-02
   2.4000000e+01   2.3248425e-02
   2.5000000e+01   2.1671971e-02
   2.6000000e+01   2.0513269e-02
   2.7000000e+01   1.8826643e-02
   2.8000000e+01   1.7896560e-02
   2.9000000e+01   1.7178118e-02
   3.0000000e+01   1.6487018e-02
   3.1000000e+01   1.5259831e-02
   3.2000000e+01   1.4165382e-02
   3.3000000e+01   1.2509319e-02
   3.4000000e+01   1.2068087e-02
   3.5000000e+01   1.1567267e-02
   3.6000000e+01   1.0598090e-02
   3.7000000e+01   9.9680480e-03
   3.8000000e+01   9.1464273e-03
   3.9000000e+01   8.3438961e-03
   4.0000000e+01   7.5614842e-03


==> data/old_stuff/loc_tmp/alpha2_int.dat <==
   1.0000000e+00   7.3679699e-01
   2.0000000e+00   5.3563516e-01
   3.0000000e+00   1.9832200e-01
   4.0000000e+00   1.7412800e-01
   5.0000000e+00   1.1377130e-01
   6.0000000e+00   7.8131593e-02
   7.0000000e+00   6.7308573e-02
   8.0000000e+00   5.7423813e-02
   9.0000000e+00   5.2320608e-02
   1.0000000e+01   4.5751895e-02
   1.1000000e+01   3.8994766e-02
   1.2000000e+01   3.4783820e-02
   1.3000000e+01   3.0879795e-02
   1.4000000e+01   2.9247067e-02
   1.5000000e+01   2.7854705e-02
   1.6000000e+01   2.5923134e-02
   1.7000000e+01   2.4812478e-02
   1.8000000e+01   2.3060593e-02
   1.9000000e+01   2.2081010e-02
   2.0000000e+01   2.1000641e-02
   2.1000000e+01   2.0224345e-02
   2.2000000e+01   1.8453561e-02
   2.3000000e+01   1.7425956e-02
   2.4000000e+01   1.5961161e-02
   2.5000000e+01   1.4903045e-02
   2.6000000e+01   1.4008701e-02
   2.7000000e+01   1.3216843e-02
   2.8000000e+01   1.2342446e-02
   2.9000000e+01   1.1420195e-02
   3.0000000e+01   1.0428530e-02
   3.1000000e+01   9.6413780e-03
   3.2000000e+01   8.9556979e-03
   3.3000000e+01   8.0464456e-03
   3.4000000e+01   7.2278296e-03
   3.5000000e+01   6.5106989e-03
   3.6000000e+01   6.2326181e-03
   3.7000000e+01   5.2865105e-03
   3.8000000e+01   4.7829212e-03
   3.9000000e+01   4.5269284e-03
   4.0000000e+01   4.0104434e-03


==> data/old_stuff/loc_tmp/gaussian_corner.dat <==
   1.0000000e+00   7.1868643e-01
   2.0000000e+00   5.6903883e-01
   3.0000000e+00   5.6655849e-01
   4.0000000e+00   4.7210659e-01
   5.0000000e+00   4.5169187e-01
   6.0000000e+00   3.9346981e-01
   7.0000000e+00   3.8324775e-01
   8.0000000e+00   2.3647050e-01
   9.0000000e+00   2.3258119e-01
   1.0000000e+01   2.0016900e-01
   1.1000000e+01   1.9660329e-01
   1.2000000e+01   1.8834734e-01
   1.3000000e+01   1.8585506e-01
   1.4000000e+01   1.8498761e-01
   1.5000000e+01   1.6983560e-01
   1.6000000e+01   1.6553053e-01
   1.7000000e+01   1.5773750e-01
   1.8000000e+01   1.4006137e-01
   1.9000000e+01   1.1333584e-01
   2.0000000e+01   1.1273422e-01
   2.1000000e+01   1.1231443e-01
   2.2000000e+01   1.0821887e-01
   2.3000000e+01   1.0459884e-01
   2.4000000e+01   1.0356897e-01
   2.5000000e+01   1.0218865e-01
   2.6000000e+01   9.1759531e-02
   2.7000000e+01   8.7507965e-02
   2.8000000e+01   7.9812843e-02
   2.9000000e+01   7.2537242e-02
   3.0000000e+01   5.5348711e-02
   3.1000000e+01   5.0845998e-02
   3.2000000e+01   4.9941137e-02
   3.3000000e+01   4.8915174e-02
   3.4000000e+01   4.1689232e-02
   3.5000000e+01   4.1615480e-02
   3.6000000e+01   4.1330725e-02
   3.7000000e+01   4.0411234e-02
   3.8000000e+01   3.9454542e-02
   3.9000000e+01   3.9183776e-02
   4.0000000e+01   2.7835412e-02


==> data/old_stuff/loc_tmp/gaussian_edge.dat <==
   1.0000000e+00   7.3277166e-01
   2.0000000e+00   5.9243217e-01
   3.0000000e+00   5.7382977e-01
   4.0000000e+00   5.0599424e-01
   5.0000000e+00   4.1341848e-01
   6.0000000e+00   3.8785492e-01
   7.0000000e+00   2.9101592e-01
   8.0000000e+00   2.0198517e-01
   9.0000000e+00   1.9681328e-01
   1.0000000e+01   1.8770327e-01
   1.1000000e+01   1.7904212e-01
   1.2000000e+01   1.7160648e-01
   1.3000000e+01   1.7011587e-01
   1.4000000e+01   1.5740581e-01
   1.5000000e+01   1.4774612e-01
   1.6000000e+01   1.3371151e-01
   1.7000000e+01   1.3074262e-01
   1.8000000e+01   1.2120343e-01
   1.9000000e+01   1.1242610e-01
   2.0000000e+01   1.0839024e-01
   2.1000000e+01   1.0401929e-01
   2.2000000e+01   9.8658927e-02
   2.3000000e+01   9.6115276e-02
   2.4000000e+01   9.2445288e-02
   2.5000000e+01   9.1362105e-02
   2.6000000e+01   9.1007732e-02
   2.7000000e+01   8.9668586e-02
   2.8000000e+01   8.8748566e-02
   2.9000000e+01   8.5930533e-02
   3.0000000e+01   8.4864467e-02
   3.1000000e+01   8.4404771e-02
   3.2000000e+01   8.1157963e-02
   3.3000000e+01   6.5262366e-02
   3.4000000e+01   5.5558110e-02
   3.5000000e+01   5.2364691e-02
   3.6000000e+01   5.0951412e-02
   3.7000000e+01   5.0536349e-02
   3.8000000e+01   5.0170102e-02
   3.9000000e+01   4.9861691e-02
   4.0000000e+01   4.9620826e-02


==> data/old_stuff/loc_tmp/gaussian_int.dat <==
   1.0000000e+00   9.4252778e-01
   2.0000000e+00   9.3292298e-01
   3.0000000e+00   6.5887241e-01
   4.0000000e+00   2.7581849e-01
   5.0000000e+00   2.0589674e-01
   6.0000000e+00   1.8624267e-01
   7.0000000e+00   1.3418047e-01
   8.0000000e+00   7.7656408e-02
   9.0000000e+00   6.8879376e-02
   1.0000000e+01   6.7629048e-02
   1.1000000e+01   6.3270598e-02
   1.2000000e+01   6.1536737e-02
   1.3000000e+01   5.3070148e-02
   1.4000000e+01   4.5487840e-02
   1.5000000e+01   4.1600836e-02
   1.6000000e+01   3.5970777e-02
   1.7000000e+01   3.0810549e-02
   1.8000000e+01   3.0087341e-02
   1.9000000e+01   2.9402373e-02
   2.0000000e+01   2.8303176e-02
   2.1000000e+01   2.6919056e-02
   2.2000000e+01   2.5756402e-02
   2.3000000e+01   2.4724989e-02
   2.4000000e+01   2.2869751e-02
   2.5000000e+01   2.0087772e-02
   2.6000000e+01   1.9034475e-02
   2.7000000e+01   1.8138159e-02
   2.8000000e+01   1.7240201e-02
   2.9000000e+01   1.6263205e-02
   3.0000000e+01   1.5839418e-02
   3.1000000e+01   1.5212871e-02
   3.2000000e+01   1.4653397e-02
   3.3000000e+01   1.3850665e-02
   3.4000000e+01   1.2962110e-02
   3.5000000e+01   1.2265265e-02
   3.6000000e+01   1.1588224e-02
   3.7000000e+01   1.0601636e-02
   3.8000000e+01   9.9363029e-03
   3.9000000e+01   9.5423324e-03
   4.0000000e+01   8.7041207e-03


==> data/old_stuff/loc_tmp/opt_corner.dat <==
   1.0000000e+00   7.2553041e-01
   2.0000000e+00   2.3411496e-01
   3.0000000e+00   1.2375894e-01
   4.0000000e+00   1.0795652e-01
   5.0000000e+00   6.0201886e-02
   6.0000000e+00   5.8573037e-02
   7.0000000e+00   4.4751102e-02
   8.0000000e+00   3.5232588e-02
   9.0000000e+00   2.5510540e-02
   1.0000000e+01   2.2059383e-02
   1.1000000e+01   1.9570179e-02
   1.2000000e+01   1.4729625e-02
   1.3000000e+01   9.6879908e-03
   1.4000000e+01   6.0078685e-03
   1.5000000e+01   4.7165641e-03
   1.6000000e+01   4.1582192e-03
   1.7000000e+01   3.2407316e-03
   1.8000000e+01   2.6789452e-03
   1.9000000e+01   2.2149659e-03
   2.0000000e+01   1.7962284e-03
   2.1000000e+01   1.5408559e-03
   2.2000000e+01   1.4109433e-03
   2.3000000e+01   1.3005269e-03
   2.4000000e+01   1.0790031e-03
   2.5000000e+01   9.1437099e-04
   2.6000000e+01   7.5758201e-04
   2.7000000e+01   6.5711207e-04
   2.8000000e+01   5.5636832e-04
   2.9000000e+01   4.7227677e-04
   3.0000000e+01   4.0035584e-04
   3.1000000e+01   3.1627476e-04
   3.2000000e+01   2.6311703e-04
   3.3000000e+01   1.9749505e-04
   3.4000000e+01   1.8270058e-04
   3.5000000e+01   1.5577051e-04
   3.6000000e+01   1.2767477e-04
   3.7000000e+01   9.8127450e-05
   3.8000000e+01   8.2281877e-05
   3.9000000e+01   7.1559098e-05
   4.0000000e+01   6.3094227e-05


==> data/old_stuff/loc_tmp/opt_edge.dat <==
   1.0000000e+00   4.8545995e-01
   2.0000000e+00   2.9819657e-01
   3.0000000e+00   1.9957040e-01
   4.0000000e+00   1.5241701e-01
   5.0000000e+00   1.0655922e-01
   6.0000000e+00   7.5912758e-02
   7.0000000e+00   6.6844610e-02
   8.0000000e+00   5.7635827e-02
   9.0000000e+00   4.5328093e-02
   1.0000000e+01   3.7393304e-02
   1.1000000e+01   3.2428323e-02
   1.2000000e+01   2.9942433e-02
   1.3000000e+01   2.7526503e-02
   1.4000000e+01   2.3688871e-02
   1.5000000e+01   2.1429236e-02
   1.6000000e+01   1.9924563e-02
   1.7000000e+01   1.8310142e-02
   1.8000000e+01   1.5773112e-02
   1.9000000e+01   1.4282494e-02
   2.0000000e+01   1.3331024e-02
   2.1000000e+01   1.1715863e-02
   2.2000000e+01   1.0171793e-02
   2.3000000e+01   9.4770529e-03
   2.4000000e+01   8.5759282e-03
   2.5000000e+01   7.7993243e-03
   2.6000000e+01   7.1797117e-03
   2.7000000e+01   6.5722931e-03
   2.8000000e+01   6.1057119e-03
   2.9000000e+01   5.5876937e-03
   3.0000000e+01   4.9702106e-03
   3.1000000e+01   4.5609608e-03
   3.2000000e+01   4.3032285e-03
   3.3000000e+01   4.0167150e-03
   3.4000000e+01   3.7990148e-03
   3.5000000e+01   3.3498796e-03
   3.6000000e+01   3.1327332e-03
   3.7000000e+01   2.9462582e-03
   3.8000000e+01   2.6660040e-03
   3.9000000e+01   2.4794650e-03
   4.0000000e+01   2.3487830e-03


==> data/old_stuff/loc_tmp/opt_int.dat <==
   1.0000000e+00   7.2219736e-01
   2.0000000e+00   3.6251770e-01
   3.0000000e+00   1.8912211e-01
   4.0000000e+00   1.4890005e-01
   5.0000000e+00   1.0828218e-01
   6.0000000e+00   6.9738018e-02
   7.0000000e+00   6.1594504e-02
   8.0000000e+00   5.3395578e-02
   9.0000000e+00   4.8690643e-02
   1.0000000e+01   4.1119938e-02
   1.1000000e+01   3.2947296e-02
   1.2000000e+01   2.8736478e-02
   1.3000000e+01   2.4265405e-02
   1.4000000e+01   2.2350326e-02
   1.5000000e+01   2.0364674e-02
   1.6000000e+01   1.7681265e-02
   1.7000000e+01   1.6349606e-02
   1.8000000e+01   1.5086367e-02
   1.9000000e+01   1.3711723e-02
   2.0000000e+01   1.2380512e-02
   2.1000000e+01   1.1222032e-02
   2.2000000e+01   1.0036475e-02
   2.3000000e+01   8.6051897e-03
   2.4000000e+01   7.8648407e-03
   2.5000000e+01   7.0322575e-03
   2.6000000e+01   6.4785670e-03
   2.7000000e+01   5.9683740e-03
   2.8000000e+01   5.3796724e-03
   2.9000000e+01   4.8821721e-03
   3.0000000e+01   4.4413850e-03
   3.1000000e+01   3.9664899e-03
   3.2000000e+01   3.6041707e-03
   3.3000000e+01   3.4011452e-03
   3.4000000e+01   2.9816953e-03
   3.5000000e+01   2.5226511e-03
   3.6000000e+01   2.2162328e-03
   3.7000000e+01   1.9261367e-03
   3.8000000e+01   1.5268028e-03
   3.9000000e+01   1.4230332e-03
   4.0000000e+01   1.3530927e-03

